On a question of Mordell

We make several improvements to methods for finding integer solutions to $x^3+y^3+z^3=k$ for small values of $k$. We implemented these improvements on Charity Engine's global compute grid of 500,000 volunteer PCs and found new representations for several values of $k$, including $k=3$ and $k=42$. This completes the search begun by Miller and Woollett in 1954 and resolves a challenge posed by Mordell in 1953.

==> huismanplot.dat <==
B N
31681904 5634
31729594 5635
31802297 5636
31877713 5637
31951007 5638
31954464 5639
32023820 5640
32092008 5641
32095454 5642
32187566 5643
32231610 5644
32295667 5645
32445895 5646
32764932 5647
32845721 5648
32989081 5649
33055847 5650
33067865 5651
33084490 5652
33140951 5653
33281896 5654
33461735 5655
33712749 5656
33794093 5657
33869470 5658
33896955 5659
33998251 5660
34068841 5661
34215974 5662
34390416 5663
34485719 5664
34658675 5665
34687728 5666
34741698 5667
34973968 5668
35113643 5669
35138200 5670
35196055 5671
35215345 5672
35261667 5673
35359508 5674
35364343 5675
35564239 5676
35582221 5677
35683348 5678
35687517 5679
35749995 5680
35914085 5681
35917441 5682
36001953 5683
36051358 5684
36062292 5685
36325784 5686
36364167 5687
36381674 5688
36386223 5689
36457368 5690
36460580 5691
36487142 5692
36915349 5693
37015078 5694
37076632 5695
37474570 5696
37533029 5697
37658611 5698
37673905 5699
37807912 5700
37882282 5701
37896888 5702
38088867 5703
38123721 5704
38175261 5705
38293575 5706
38424926 5707
38512624 5708
38648271 5709
38775094 5710
38832643 5711
38915145 5712
38927093 5713
39030102 5714
39052256 5715
39131957 5716
39252205 5717
39303556 5718
39323498 5719
39401020 5720
39422590 5721
40134162 5722
40771586 5723
40785345 5724
40872271 5725
41006942 5726
41201941 5727
41202254 5728
41209136 5729
41326005 5730
41376290 5731
41611824 5732
41639611 5733
41960247 5734
42249273 5735
42374053 5736
42544128 5737
42634021 5738
42805979 5739
42952452 5740
43035760 5741
43225100 5742
43277186 5743
43312469 5744
43394594 5745
43510914 5746
44009462 5747
44011128 5748
44080549 5749
44093393 5750
44112939 5751
44137763 5752
44271056 5753
44762802 5754
44789933 5755
44947629 5756
45029749 5757
45194845 5758
45268970 5759
45358018 5760
45569496 5761
45623198 5762
45958436 5763
46049647 5764
46210059 5765
46434424 5766
46498000 5767
46553017 5768
46588776 5769
46627229 5770
46658644 5771
46808625 5772
47016304 5773
47032925 5774
47116519 5775
47170460 5776
47209003 5777
47510563 5778
47942683 5779
48081169 5780
48172273 5781
48253332 5782
48294589 5783
48603541 5784
48747266 5785
49047895 5786
49048267 5787
49072745 5788
49123154 5789
49430659 5790
49851825 5791
49961276 5792
49987771 5793
50046717 5794
50201499 5795
50465230 5796
50877151 5797
50892481 5798
51001418 5799
51145544 5800
51416137 5801
51701009 5802
51965503 5803
52009245 5804
52069908 5805
52127098 5806
52139703 5807
52292472 5808
52348853 5809
52544857 5810
52757015 5811
52819263 5812
52822088 5813
52843474 5814
53028928 5815
53877679 5816
54162756 5817
54254744 5818
54448634 5819
54586146 5820
54729640 5821
54814131 5822
54843877 5823
55130712 5824
55202144 5825
55364423 5826
55527472 5827
55546327 5828
55605941 5829
55835280 5830
55850292 5831
55894891 5832
56377051 5833
56426713 5834
56450768 5835
56765798 5836
56780508 5837
56809002 5838
57083629 5839
57430536 5840
57488550 5841
57542413 5842
57602678 5843
57694111 5844
57799065 5845
57810015 5846
57885211 5847
57970986 5848
58159103 5849
58362181 5850
58377443 5851
58723998 5852
58946760 5853
58974712 5854
59052194 5855
59067823 5856
59565612 5857
59705056 5858
59852788 5859
59933259 5860
59942104 5861
60092177 5862
60394555 5863
60585668 5864
60798826 5865
60945819 5866
61078085 5867
61103843 5868
61478415 5869
61602826 5870
61618513 5871
61815116 5872
62236174 5873
62377087 5874
62718767 5875
62932196 5876
62947443 5877
63021503 5878
63024270 5879
63299393 5880
63372599 5881
63810876 5882
63846319 5883
63953740 5884
64102682 5885
64112259 5886
64143836 5887
64380478 5888
64466698 5889
64680468 5890
65029190 5891
65204247 5892
65316340 5893
65390099 5894
65495623 5895
65502952 5896
65587062 5897
66002685 5898
66138408 5899
66697652 5900
66708371 5901
66708842 5902
66848223 5903
66982187 5904
67534651 5905
67593911 5906
68082501 5907
68900799 5908
68934225 5909
69069903 5910
69269445 5911
69326282 5912
69533996 5913
69741222 5914
69897197 5915
69946755 5916
69968938 5917
70143238 5918
70413685 5919
70790430 5920
70937795 5921
71128364 5922
71309597 5923
71348200 5924
71521992 5925
71621659 5926
71957141 5927
71994893 5928
72202708 5929
72510832 5930
72575443 5931
72797094 5932
72821290 5933
72838901 5934
72843786 5935
72905388 5936
73021328 5937
73168343 5938
73217841 5939
73265970 5940
73695251 5941
73941586 5942
74131638 5943
74282606 5944
74675701 5945
74686258 5946
74879867 5947
74992015 5948
75059233 5949
75178701 5950
75682417 5951
75962447 5952
76252399 5953
76746257 5954
76857820 5955
76951582 5956
76977347 5957
77047926 5958
77576407 5959
77626031 5960
77628143 5961
77706889 5962
77771420 5963
78309406 5964
78455675 5965
78699832 5966
78866319 5967
78917266 5968
79247095 5969
79252122 5970
79469569 5971
79576590 5972
79588235 5973
79627978 5974
79744468 5975
79825927 5976
79884236 5977
80268317 5978
80547484 5979
80675099 5980
80959878 5981
81133237 5982
81447583 5983
81528036 5984
81687963 5985
81815996 5986
81995992 5987
82033297 5988
82398280 5989
82866645 5990
83358711 5991
83668871 5992
83935209 5993
83969667 5994
84158236 5995
84213029 5996
84679997 5997
84842759 5998
85539740 5999
85761827 6000
85906324 6001
85975536 6002
86076018 6003
86095535 6004
86303493 6005
86387536 6006
86785395 6007
86959253 6008
87059989 6009
87137000 6010
87175468 6011
87730689 6012
88044470 6013
88866685 6014
89117399 6015
89429284 6016
89582067 6017
89984419 6018
90251925 6019
90380352 6020
90399353 6021
90595729 6022
91289626 6023
91363801 6024
91542213 6025
91726971 6026
92579229 6027
92886972 6028
92983956 6029
93130189 6030
93873627 6031
93958065 6032
94007459 6033
95578026 6034
95661598 6035
95850558 6036
96412624 6037
96756788 6038
96801884 6039
96956195 6040
97068029 6041
97172180 6042
97346417 6043
97472381 6044
97650327 6045
97792853 6046
98153223 6047
98258218 6048
98622599 6049
98715861 6050
99205782 6051
99275007 6052
99297956 6053
99313643 6054
99461546 6055
99462682 6056
99945120 6057
100049164 6058
100069405 6059
100214340 6060
100764273 6061
100848546 6062
100979481 6063
101390432 6064
101781795 6065
102761000 6066
103473047 6067
103564288 6068
103652492 6069
103817179 6070
104545348 6071
105122959 6072
105202657 6073
105219091 6074
105515096 6075
105626368 6076
106305902 6077
106334971 6078
106841218 6079
106898103 6080
107024368 6081
107503064 6082
107614468 6083
108477860 6084
108660177 6085
109540733 6086
109713185 6087
109842715 6088
110047281 6089
110300200 6090
110402762 6091
111727641 6092
111729772 6093
111928993 6094
111964892 6095
112442417 6096
112840464 6097
113151030 6098
113386726 6099
113960307 6100
114394489 6101
114477286 6102
114786440 6103
115074336 6104
115267063 6105
116275957 6106
116286278 6107
116380007 6108
117201643 6109
118024989 6110
118812219 6111
118832249 6112
119493282 6113
119540103 6114
119658555 6115
119843109 6116
120090135 6117
120371881 6118
120793849 6119
121440042 6120
123793489 6121
124459603 6122
125023558 6123
125607562 6124
126177983 6125
126201324 6126
126731798 6127
127158909 6128
127362594 6129
127867913 6130
128011735 6131
128068854 6132
128623970 6133
128821834 6134
129050464 6135
129152338 6136
129629906 6137
129737001 6138
129943218 6139
129969684 6140
130686797 6141
130913226 6142
132448002 6143
132727150 6144
132843871 6145
132894219 6146
133279432 6147
133865176 6148
134000091 6149
134211029 6150
135497849 6151
136045993 6152
136138165 6153
136226593 6154
137813247 6155
138578273 6156
138625490 6157
139119864 6158
139765638 6159
140780809 6160
141438493 6161
141888754 6162
141996412 6163
142254840 6164
142290635 6165
142800695 6166
143712355 6167
143779189 6168
143987296 6169
144126328 6170
144855851 6171
144973282 6172
144998291 6173
145321279 6174
145874741 6175
147485516 6176
148505468 6177
149421261 6178
149448944 6179
149621214 6180
150032039 6181
150044970 6182
150417787 6183
150472246 6184
150511000 6185
150900576 6186
150917955 6187
151625099 6188
151797253 6189
151982147 6190
152187359 6191
152244060 6192
154792572 6193
155979338 6194
156218963 6195
156818165 6196
156992865 6197
157063517 6198
157126645 6199
157451480 6200
158341339 6201
158814751 6202
159398236 6203
159847303 6204
160014179 6205
160023773 6206
160097511 6207
160529381 6208
161000670 6209
161891875 6210
162655755 6211
162744941 6212
162894707 6213
163379752 6214
165065288 6215
166546341 6216
166935559 6217
167158548 6218
167219885 6219
167265665 6220
167357580 6221
167732067 6222
168042077 6223
168142432 6224
168891951 6225
168959501 6226
169246641 6227
169454437 6228
169497987 6229
169671458 6230
170174279 6231
171257622 6232
171325630 6233
172170551 6234
172754069 6235
173973010 6236
174426452 6237
174680387 6238
175698238 6239
176130879 6240
176259905 6241
176824091 6242
177016678 6243
177555707 6244
177683857 6245
178702250 6246
178839526 6247
178970666 6248
181129854 6249
181265551 6250
181362331 6251
181417443 6252
181719150 6253
182425779 6254
182781033 6255
183446297 6256
184420740 6257
184716802 6258
185036374 6259
186292182 6260
186771115 6261
187079470 6262
188385833 6263
188390536 6264
189030493 6265
190066404 6266
190578113 6267
191062883 6268
191999446 6269
192943651 6270
195450995 6271
195525809 6272
195715486 6273
195933675 6274
195949945 6275
196200962 6276
196242423 6277
196593906 6278
196823075 6279
197502271 6280
197597129 6281
197756639 6282
198320109 6283
199298023 6284
199694225 6285
199799002 6286
201553893 6287
201885593 6288
202701079 6289
204194551 6290
205059027 6291
205298790 6292
206229357 6293
206971174 6294
207041907 6295
207333079 6296
207455092 6297
207758372 6298
208195271 6299
208310177 6300
209109571 6301
209377222 6302
209432206 6303
210272714 6304
210846801 6305
210863212 6306
211258416 6307
212009871 6308
212295365 6309
212752924 6310
213552268 6311
214192792 6312
214411619 6313
216186556 6314
216656904 6315
217224431 6316
217464715 6317
219370793 6318
219461409 6319
222366199 6320
224404685 6321
224405937 6322
224700680 6323
225205961 6324
225395365 6325
226266372 6326
226371033 6327
228113217 6328
228889406 6329
229465685 6330
232163090 6331
232325878 6332
232682686 6333
233318919 6334
233641905 6335
234039233 6336
235458389 6337
235960029 6338
236022890 6339
236329029 6340
236854323 6341
237456225 6342
237687209 6343
239286578 6344
239558999 6345
239614615 6346
240170558 6347
242417733 6348
242528035 6349
243171019 6350
243229079 6351
243815179 6352
245069033 6353
245678029 6354
247395649 6355
247789870 6356
248827972 6357
249316129 6358
250771512 6359
251423230 6360
252022844 6361
253167641 6362
255149162 6363
255168223 6364
255707516 6365
258057406 6366
258366744 6367
259302119 6368
260037982 6369
261043695 6370
261856203 6371
261955911 6372
262062901 6373
262848758 6374
263133836 6375
263528736 6376
263715722 6377
264436684 6378
264911017 6379
265543375 6380
266618437 6381
266962799 6382
267170507 6383
269515441 6384
270423429 6385
271667023 6386
271933958 6387
273813865 6388
275984815 6389
276965293 6390
277493095 6391
278599050 6392
279045361 6393
279529130 6394
279867771 6395
281270700 6396
282829207 6397
283031175 6398
283771471 6399
285520945 6400
287851107 6401
288163791 6402
289634202 6403
290250613 6404
291446854 6405
292460869 6406
292503676 6407
292694319 6408
293099333 6409
293719032 6410
294982687 6411
295159081 6412
295264053 6413
296211183 6414
296564500 6415
296638063 6416
297603337 6417
298197006 6418
298909698 6419
299187185 6420
300179184 6421
300887077 6422
300889877 6423
301090535 6424
302192136 6425
302434135 6426
302479173 6427
303876868 6428
304307773 6429
304829805 6430
305110971 6431
305694387 6432
306312534 6433
307482833 6434
308648903 6435
308779231 6436
310100439 6437
314642496 6438
314952369 6439
317727539 6440
318639803 6441
318978464 6442
320792244 6443
320946888 6444
321305928 6445
323542907 6446
324138793 6447
324310616 6448
325159652 6449
326485647 6450
327260150 6451
327555487 6452
328437058 6453
329150818 6454
330342730 6455
332683638 6456
332772637 6457
334877222 6458
335154775 6459
336166518 6460
336665474 6461
337568964 6462
338009734 6463
338493824 6464
338836465 6465
340688597 6466
340894536 6467
342076416 6468
342203482 6469
342232483 6470
342787244 6471
343377968 6472
345461436 6473
347407083 6474
349033436 6475
349774123 6476
350262577 6477
353184113 6478
353310945 6479
353399708 6480
354884106 6481
355419224 6482
355872461 6483
357698577 6484
357750689 6485
361222357 6486
362614134 6487
363442340 6488
363969071 6489
364744865 6490
365591391 6491
366982918 6492
368684975 6493
369117950 6494
372437779 6495
374158055 6496
375574710 6497
375841839 6498
376549093 6499
380055265 6500
381510747 6501
382552992 6502
382638363 6503
383450906 6504
384008990 6505
385785453 6506
387031540 6507
389058537 6508
389340374 6509
391704030 6510
391948008 6511
392645053 6512
393479798 6513
394029152 6514
394749170 6515
397178012 6516
398453810 6517
400277355 6518
401072167 6519
401197287 6520
401245992 6521
401983840 6522
403668915 6523
404753423 6524
405973513 6525
406099917 6526
408062916 6527
409688591 6528
410191108 6529
410582221 6530
410627839 6531
413285018 6532
413721599 6533
417473091 6534
417619122 6535
419433624 6536
421051661 6537
421205704 6538
422637187 6539
423497646 6540
424056113 6541
425190445 6542
425403082 6543
427194637 6544
427672267 6545
427866150 6546
429340826 6547
430509955 6548
434789219 6549
435203231 6550
435359432 6551
440851193 6552
443280029 6553
443514912 6554
443678009 6555
445277377 6556
445344350 6557
445380131 6558
445656070 6559
446351782 6560
450023362 6561
451865623 6562
452034271 6563
455700599 6564
456886541 6565
457685947 6566
458211339 6567
460399425 6568
460851729 6569
461409843 6570
461469369 6571
461512381 6572
464555195 6573
465463727 6574
475853085 6575
476973618 6576
482196642 6577
482408015 6578
483718324 6579
484140709 6580
484515672 6581
484779091 6582
484833119 6583
487039951 6584
487178551 6585
488831511 6586
488853442 6587
493996339 6588
495760660 6589
495773332 6590
499098625 6591
500004403 6592
500603007 6593
503558417 6594
505090489 6595
506766805 6596
510990991 6597
511982936 6598
512098813 6599
512199809 6600
512215507 6601
512472249 6602
513006329 6603
514432992 6604
514894964 6605
515982968 6606
516813379 6607
517035055 6608
517250806 6609
518148588 6610
518822736 6611
519014231 6612
519631955 6613
523465543 6614
527562857 6615
529908517 6616
530165964 6617
531970173 6618
537044172 6619
539912719 6620
540858335 6621
541313227 6622
541378689 6623
543646305 6624
548781828 6625
550346188 6626
550430378 6627
555122158 6628
556054376 6629
559427431 6630
559478050 6631
559642989 6632
561164465 6633
563845730 6634
564120658 6635
564614781 6636
564618770 6637
565359540 6638
569810687 6639
570809879 6640
572382368 6641
574021487 6642
574270677 6643
576598952 6644
578060030 6645
579005468 6646
580581798 6647
581295779 6648
581887061 6649
586312757 6650
589248386 6651
589966421 6652
592110066 6653
592198593 6654
593168116 6655
594706732 6656
596412062 6657
596470121 6658
602639142 6659
606574287 6660
606953848 6661
607804328 6662
610082373 6663
618731866 6664
621794758 6665
625652789 6666
625947313 6667
626565836 6668
627405695 6669
628509789 6670
630632839 6671
630803352 6672
639370395 6673
641783563 6674
642661396 6675
645111102 6676
649168480 6677
649588213 6678
649720129 6679
653343581 6680
655191167 6681
657680046 6682
659341017 6683
661757414 6684
662033774 6685
667175322 6686
667578990 6687
671296428 6688
673666874 6689
674763731 6690
675431320 6691
678311640 6692
681719665 6693
684466420 6694
684711243 6695
685912313 6696
688263374 6697
690361752 6698
691665613 6699
692896365 6700
692951330 6701
697074579 6702
697769821 6703
701131238 6704
702464309 6705
704365362 6706
705635779 6707
706520820 6708
706633772 6709
706873938 6710
711151929 6711
711884452 6712
713432881 6713
714708654 6714
715125548 6715
716396764 6716
718089133 6717
721073334 6718
721475569 6719
724045217 6720
724772511 6721
728088735 6722
728982220 6723
730589914 6724
733254711 6725
734475372 6726
735196328 6727
739130972 6728
739653422 6729
747225316 6730
749035242 6731
750762684 6732
751405825 6733
752852251 6734
753559799 6735
756388008 6736
760381695 6737
761244979 6738
763442323 6739
764208709 6740
764391640 6741
767734497 6742
768578213 6743
769332179 6744
770780231 6745
777065958 6746
777326352 6747
777364457 6748
777728924 6749
778916606 6750
781216451 6751
788203954 6752
788294153 6753
788540596 6754
789561109 6755
797328550 6756
799945202 6757
800792435 6758
808381009 6759
810885617 6760
810996366 6761
812266292 6762
814347670 6763
820241103 6764
821109542 6765
821381494 6766
824369572 6767
826017807 6768
833984591 6769
836397701 6770
839122921 6771
839275013 6772
848368473 6773
851487302 6774
851764433 6775
852146784 6776
856361707 6777
856982515 6778
859786650 6779
860946286 6780
861628200 6781
862543830 6782
864226792 6783
864915729 6784
869407721 6785
869709220 6786
870432858 6787
871148494 6788
872930909 6789
875621215 6790
876564777 6791
877137919 6792
878094260 6793
879732506 6794
887167937 6795
887418836 6796
895819954 6797
898821634 6798
904226875 6799
906992943 6800
907328543 6801
907470272 6802
912590663 6803
913342302 6804
917826940 6805
926328987 6806
926525827 6807
929023909 6808
932967983 6809
935326728 6810
936014083 6811
936174884 6812
940739772 6813
942744941 6814
943222620 6815
949181569 6816
950652432 6817
952483928 6818
952503779 6819
954128776 6820
957217647 6821
958011416 6822
959507616 6823
960892002 6824
961100197 6825
964142450 6826
967132899 6827
971009082 6828
971198396 6829
971797526 6830
974887944 6831
976094106 6832
977531389 6833
981549598 6834
982377290 6835
987157828 6836
992732067 6837
995951188 6838
998246159 6839
998510128 6840
1001789260 6841
1003474289 6842
1004283908 6843
1006899312 6844
1021894672 6845
1026366958 6846
1027031499 6847
1027958057 6848
1030578164 6849
1031218649 6850
1032201613 6851
1033505939 6852
1034670796 6853
1037572991 6854
1040280476 6855
1042054469 6856
1053122287 6857
1059342312 6858
1061128726 6859
1062341349 6860
1076002074 6861
1078110160 6862
1079607990 6863
1082527155 6864
1083884787 6865
1084447518 6866
1087802537 6867
1088854888 6868
1096312631 6869
1100769600 6870
1101501397 6871
1109763513 6872
1109912597 6873
1111135299 6874
1116503917 6875
1118012211 6876
1118219893 6877
1125722412 6878
1126987229 6879
1127272421 6880
1128987621 6881
1132208353 6882
1133197507 6883
1133545455 6884
1141317774 6885
1143023147 6886
1147342019 6887
1150284888 6888
1153628439 6889
1161435368 6890
1166714651 6891
1177203618 6892
1184131850 6893
1184834497 6894
1200465200 6895
1203019268 6896
1204636485 6897
1204963325 6898
1210319534 6899
1213573053 6900
1214029864 6901
1216764263 6902
1221131002 6903
1221334085 6904
1225527896 6905
1227348611 6906
1232230736 6907
1235036507 6908
1235189945 6909
1235215261 6910
1237747381 6911
1246086149 6912
1246340137 6913
1247267582 6914
1249735687 6915
1250364445 6916
1252262396 6917
1255348449 6918
1256657594 6919
1261916343 6920
1262789624 6921
1264124417 6922
1264808317 6923
1265744752 6924
1265785693 6925
1270816414 6926
1273260889 6927
1278854538 6928
1289621351 6929
1290534232 6930
1294613117 6931
1297436057 6932
1302650863 6933
1302655990 6934
1304428284 6935
1309785933 6936
1310513427 6937
1319766490 6938
1322700463 6939
1323327053 6940
1325454945 6941
1339418087 6942
1342275257 6943
1342510323 6944
1343223296 6945
1352745286 6946
1352905298 6947
1353668239 6948
1354534064 6949
1355061070 6950
1360833861 6951
1364049986 6952
1364739556 6953
1377339140 6954
1377671905 6955
1378018785 6956
1384093275 6957
1385599732 6958
1390369853 6959
1391111965 6960
1405617389 6961
1411557918 6962
1420567280 6963
1422918581 6964
1425010900 6965
1432558325 6966
1435418703 6967
1438799646 6968
1442398351 6969
1454902035 6970
1457100796 6971
1458736377 6972
1465105391 6973
1468541379 6974
1468782398 6975
1472107762 6976
1477764831 6977
1479774161 6978
1493670505 6979
1496945854 6980
1510202388 6981
1512263223 6982
1512375554 6983
1521096638 6984
1526782322 6985
1534116588 6986
1542006806 6987
1550265416 6988
1563305279 6989
1579828103 6990
1581647921 6991
1585170562 6992
1587552254 6993
1591409506 6994
1593736966 6995
1597740847 6996
1599639798 6997
1601475419 6998
1613860639 6999
1619902046 7000
1623670959 7001
1626348421 7002
1629414057 7003
1631545178 7004
1646013633 7005
1664200669 7006
1665117857 7007
1668265070 7008
1668580905 7009
1669770583 7010
1670042617 7011
1673765423 7012
1679042338 7013
1687898046 7014
1688241508 7015
1694465272 7016
1698580417 7017
1699171859 7018
1700044954 7019
1701798626 7020
1703813097 7021
1705578071 7022
1706755662 7023
1707650902 7024
1708186402 7025
1709173189 7026
1713959200 7027
1717760259 7028
1723584486 7029
1724248685 7030
1724442137 7031
1725683969 7032
1726070180 7033
1729329397 7034
1732267601 7035
1732311054 7036
1736567901 7037
1758459718 7038
1758983563 7039
1760544349 7040
1761618749 7041
1763336684 7042
1763421915 7043
1772634598 7044
1773833027 7045
1776449985 7046
1780582844 7047
1788064052 7048
1793337644 7049
1805329433 7050
1806470818 7051
1814619706 7052
1828917491 7053
1830018723 7054
1832212937 7055
1833317243 7056
1838218832 7057
1846311896 7058
1850120501 7059
1851496178 7060
1854641002 7061
1855649574 7062
1859816461 7063
1868097677 7064
1869679919 7065
1881754885 7066
1884371133 7067
1885280763 7068
1890662749 7069
1892315955 7070
1898960486 7071
1900868018 7072
1903157780 7073
1910941309 7074
1916043408 7075
1942016777 7076
1949508499 7077
1952344337 7078
1954724997 7079
1958748317 7080
1959119026 7081
1959808917 7082
1961022272 7083
1961119327 7084
1967647739 7085
1975557046 7086
1980380456 7087
1985721292 7088
2012057988 7089
2012116750 7090
2016734138 7091
2017109313 7092
2019648642 7093
2025889734 7094
2034890821 7095
2036704711 7096
2037373711 7097
2041618925 7098
2051296773 7099
2051677032 7100
2054162399 7101
2055557143 7102
2059306387 7103
2076906362 7104
2083474162 7105
2087956790 7106
2091658955 7107
2097694357 7108
2103316497 7109
2109940965 7110
2111953460 7111
2114400354 7112
2115249262 7113
2128393811 7114
2128427897 7115
2130053792 7116
2131716461 7117
2140481531 7118
2153973591 7119
2159901937 7120
2161372612 7121
2164457473 7122
2166785964 7123
2168045235 7124
2170366654 7125
2186040690 7126
2195188362 7127
2196505913 7128
2201739986 7129
2206135840 7130
2211409772 7131
2215752711 7132
2220422932 7133
2222691811 7134
2242742723 7135
2245572528 7136
2246169962 7137
2252400349 7138
2253849854 7139
2254939525 7140
2259378933 7141
2267362106 7142
2271107008 7143
2275886195 7144
2276308302 7145
2299924458 7146
2300095289 7147
2300221969 7148
2309947894 7149
2311728197 7150
2320235647 7151
2320911077 7152
2325749525 7153
2333343975 7154
2335611048 7155
2343099353 7156
2350829790 7157
2359691804 7158
2362768487 7159
2374917676 7160
2377292407 7161
2394940635 7162
2398339413 7163
2402232432 7164
2406867168 7165
2407353975 7166
2414450892 7167
2415688517 7168
2421879898 7169
2426632821 7170
2431452522 7171
2438193409 7172
2440200143 7173
2449932991 7174
2456959653 7175
2457142605 7176
2465211599 7177
2465886188 7178
2468816690 7179
2472349383 7180
2477187284 7181
2500603994 7182
2519042359 7183
2534569097 7184
2541538614 7185
2549721981 7186
2550825088 7187
2554422185 7188
2559179337 7189
2560556886 7190
2567890664 7191
2568750583 7192
2569091617 7193
2581891473 7194
2583157215 7195
2594863280 7196
2596179906 7197
2605808125 7198
2610987632 7199
2611058065 7200
2621135337 7201
2630848309 7202
2638678155 7203
2659573862 7204
2665833167 7205
2667660891 7206
2679059161 7207
2706490131 7208
2712765693 7209
2723793136 7210
2724643813 7211
2731789639 7212
2732448895 7213
2736216433 7214
2751942622 7215
2753343298 7216
2774010780 7217
2781957377 7218
2799452244 7219
2803953499 7220
2804878996 7221
2810255763 7222
2811725786 7223
2820199367 7224
2822595419 7225
2824991278 7226
2826874657 7227
2830765127 7228
2832052571 7229
2845410836 7230
2845621013 7231
2894962977 7232
2897188794 7233
2897574519 7234
2911100660 7235
2913310002 7236
2919448056 7237
2936659868 7238
2942658616 7239
2945237057 7240
2947938425 7241
2971263653 7242
2980351091 7243
3004195735 7244
3004426293 7245
3013194922 7246
3016001103 7247
3016675985 7248
3035979192 7249
3069058358 7250
3085086696 7251
3085793322 7252
3112671919 7253
3114121774 7254
3114505609 7255
3119654643 7256
3123966661 7257
3141590641 7258
3147280477 7259
3154978411 7260
3174570113 7261
3218715204 7262
3220365352 7263
3224285471 7264
3241173261 7265
3245944357 7266
3246222033 7267
3250937490 7268
3277158475 7269
3281063546 7270
3284191838 7271
3285761566 7272
3287187687 7273
3300963611 7274
3304653682 7275
3305805940 7276
3310773875 7277
3315400410 7278
3329383599 7279
3331464060 7280
3331886649 7281
3343647117 7282
3348884911 7283
3364465173 7284
3373034433 7285
3374007862 7286
3382338391 7287
3396110448 7288
3414300774 7289
3427638675 7290
3428059669 7291
3437160713 7292
3443468382 7293
3453448601 7294
3464854327 7295
3479998065 7296
3490570663 7297
3523218232 7298
3533791235 7299
3535830869 7300
3545704194 7301
3555529919 7302
3559490691 7303
3568919804 7304
3581897086 7305
3589724125 7306
3595868203 7307
3601104849 7308
3605841780 7309
3606359867 7310
3615821398 7311
3616900423 7312
3619273828 7313
3631814998 7314
3632262884 7315
3642016420 7316
3651034932 7317
3651379145 7318
3651940915 7319
3651986352 7320
3666217449 7321
3688156029 7322
3690580060 7323
3696179022 7324
3697998512 7325
3700378370 7326
3701684391 7327
3711597892 7328
3719715887 7329
3719719853 7330
3721804345 7331
3740543816 7332
3747923666 7333
3754870575 7334
3767247925 7335
3772412348 7336
3775865537 7337
3788226273 7338
3788473289 7339
3789323697 7340
3791686922 7341
3794115522 7342
3832195750 7343
3843276685 7344
3845470083 7345
3846769821 7346
3848067525 7347
3854778116 7348
3875629034 7349
3901181144 7350
3943059113 7351
3958925543 7352
3976618409 7353
3998172513 7354
4012847755 7355
4017010699 7356
4019315703 7357
4025133532 7358
4025207060 7359
4045936558 7360
4070326382 7361
4103558962 7362
4125366847 7363
4141829918 7364
4172561184 7365
4179782645 7366
4179966381 7367
4183961915 7368
4191074978 7369
4220033875 7370
4226987438 7371
4255060808 7372
4256579205 7373
4273988267 7374
4274414438 7375
4277900202 7376
4306085945 7377
4311929914 7378
4335523961 7379
4338441855 7380
4345052463 7381
4350953471 7382
4351785457 7383
4360492206 7384
4371696506 7385
4399129108 7386
4412517562 7387
4416506388 7388
4422851605 7389
4440347410 7390
4445668857 7391
4478595084 7392
4483308686 7393
4496570251 7394
4499092381 7395
4501427992 7396
4504450987 7397
4517066530 7398
4522510495 7399
4525583744 7400
4533802664 7401
4560135457 7402
4574818451 7403
4584998695 7404
4586293011 7405
4594681838 7406
4609119213 7407
4624883273 7408
4651856188 7409
4657269874 7410
4668505075 7411
4689558487 7412
4689559933 7413
4696246649 7414
4700752198 7415
4719737125 7416
4755804820 7417
4758456550 7418
4768558715 7419
4773318470 7420
4773635223 7421
4776051705 7422
4777940700 7423
4793461468 7424
4803006548 7425
4807198967 7426
4842875564 7427
4843951311 7428
4850428829 7429
4855974302 7430
4863980340 7431
4864170950 7432
4870567053 7433
4886406945 7434
4895561641 7435
4921981494 7436
4922074841 7437
4940891106 7438
4941110459 7439
4950664338 7440
4979176466 7441
4986528952 7442
5031573601 7443
5043204879 7444
5048634493 7445
5052738539 7446
5072211518 7447
5073038242 7448
5090140327 7449
5120532266 7450
5147978478 7451
5149788152 7452
5183620436 7453
5220933974 7454
5225381906 7455
5227922915 7456
5234700528 7457
5244017422 7458
5278863666 7459
5318174553 7460
5355106849 7461
5355469133 7462
5359582867 7463
5370293105 7464
5415214129 7465
5455570303 7466
5466905374 7467
5468216202 7468
5490041729 7469
5500194584 7470
5501736411 7471
5501833674 7472
5538184581 7473
5549994834 7474
5555708478 7475
5569600733 7476
5578009359 7477
5613125894 7478
5629969623 7479
5631318272 7480
5637491247 7481
5640955948 7482
5645031906 7483
5649596191 7484
5653109210 7485
5657478787 7486
5663212649 7487
5676483402 7488
5688439927 7489
5708856343 7490
5709112061 7491
5719965314 7492
5729192618 7493
5754628245 7494
5757924059 7495
5781641014 7496
5802786120 7497
5823448597 7498
5843576468 7499
5854125248 7500
5864842931 7501
5881857612 7502
5884806771 7503
5909777678 7504
5931552658 7505
5957346025 7506
5958575575 7507
5967764323 7508
5981894151 7509
5991336805 7510
6004176448 7511
6011160320 7512
6011198316 7513
6016448156 7514
6060692783 7515
6061682985 7516
6077085505 7517
6113937287 7518
6120073769 7519
6141849023 7520
6148662750 7521
6152197811 7522
6154042099 7523
6160929787 7524
6181460894 7525
6192685047 7526
6201102937 7527
6230600728 7528
6271268191 7529
6280756279 7530
6284112868 7531
6313484825 7532
6344893664 7533
6347613831 7534
6357838253 7535
6359113961 7536
6369525543 7537
6375399555 7538
6389701632 7539
6390783816 7540
6439641883 7541
6449292139 7542
6460362461 7543
6497024384 7544
6519036323 7545
6524020125 7546
6554738015 7547
6579918137 7548
6689129341 7549
6691761687 7550
6694764202 7551
6721993332 7552
6747340162 7553
6761351717 7554
6801420006 7555
6803312251 7556
6813087143 7557
6814237714 7558
6834858474 7559
6874971418 7560
6908086685 7561
6911458830 7562
6971621452 7563
6986735497 7564
6993389731 7565
7026590974 7566
7047015321 7567
7055772322 7568
7085629056 7569
7086635512 7570
7117999968 7571
7131331992 7572
7168009051 7573
7190831021 7574
7265843297 7575
7285984607 7576
7296641353 7577
7351627867 7578
7365096049 7579
7404361651 7580
7416928455 7581
7422544223 7582
7427821355 7583
7483578083 7584
7499078949 7585
7499882032 7586
7522967884 7587
7524908685 7588
7554886360 7589
7571882997 7590
7576362996 7591
7604195194 7592
7616492596 7593
7635232609 7594
7661153768 7595
7666538713 7596
7735070722 7597
7761112053 7598
7817457522 7599
7826003649 7600
7832742686 7601
7846378629 7602
7933763990 7603
7950148411 7604
7958828397 7605
7997683756 7606
8008072693 7607
8042188811 7608
8087144654 7609
8125927790 7610
8126251047 7611
8140652757 7612
8141341852 7613
8156116961 7614
8164002515 7615
8204549873 7616
8207981152 7617
8261414375 7618
8303654137 7619
8346637838 7620
8351735747 7621
8435000509 7622
8436732161 7623
8440243691 7624
8469441823 7625
8494462043 7626
8495145544 7627
8526299432 7628
8546989553 7629
8631181897 7630
8672309620 7631
8709108250 7632
8712228563 7633
8717822562 7634
8759777791 7635
8767093635 7636
8793120902 7637
8812657100 7638
8830105087 7639
8836355285 7640
8857327280 7641
8858624400 7642
8873785792 7643
8878835916 7644
8938107422 7645
8939253590 7646
8940123359 7647
8955460992 7648
8976019157 7649
8994323427 7650
8996305674 7651
9009363206 7652
9011826472 7653
9059907613 7654
9104573654 7655
9155808887 7656
9186553993 7657
9188681038 7658
9209702496 7659
9219360219 7660
9221431673 7661
9223823160 7662
9260121227 7663
9287612296 7664
9309188206 7665
9334820961 7666
9362463194 7667
9400154966 7668
9408460043 7669
9412087325 7670
9448395549 7671
9458220118 7672
9467772055 7673
9468821142 7674
9480142888 7675
9498068178 7676
9508145951 7677
9519233453 7678
9526020347 7679
9542039077 7680
9544730273 7681
9552450594 7682
9577203445 7683
9627316264 7684
9662909455 7685
9669995401 7686
9670302915 7687
9699773671 7688
9700964375 7689
9708333413 7690
9719682447 7691
9742331957 7692
9818736866 7693
9819171652 7694
9820094728 7695
9871905757 7696
9984304012 7697
10113622559 7698
10123994979 7699
10127678123 7700
10129339895 7701
10163380679 7702
10260474861 7703
10272550235 7704
10323410510 7705
10388018609 7706
10435319111 7707
10446588341 7708
10460960971 7709
10532452991 7710
10542353193 7711
10543002678 7712
10590956406 7713
10593169192 7714
10601372143 7715
10602487190 7716
10606677962 7717
10627232912 7718
10664063391 7719
10719398696 7720
10737969836 7721
10753346607 7722
10755232483 7723
10756673472 7724
10770970410 7725
10778712134 7726
10786507478 7727
10851311500 7728
10853171710 7729
10857265297 7730
10894932393 7731
10907815897 7732
10923804619 7733
10924053793 7734
10930405063 7735
10939023794 7736
11023773365 7737
11049167346 7738
11079374480 7739
11082009813 7740
11146140466 7741
11148873420 7742
11312115904 7743
11322225503 7744
11322465728 7745
11332924058 7746
11350234692 7747
11399170113 7748
11440799837 7749
11527363055 7750
11570539075 7751
11572078335 7752
11638647771 7753
11651636268 7754
11670056249 7755
11687471574 7756
11705269023 7757
11734930414 7758
11812188168 7759
11824110121 7760
11878231523 7761
11878789883 7762
11881167478 7763
11907038358 7764
11940417463 7765
11992918434 7766
12034877739 7767
12079619872 7768
12111326739 7769
12153181247 7770
12161598913 7771
12323988109 7772
12328866524 7773
12329937358 7774
12350268834 7775
12363807637 7776
12368105968 7777
12392228259 7778
12415884092 7779
12421341751 7780
12477655245 7781
12548218997 7782
12569240011 7783
12582799954 7784
12649616321 7785
12710002301 7786
12856188934 7787
12861349276 7788
12866112505 7789
12903241417 7790
13050450766 7791
13075285528 7792
13084683441 7793
13123565394 7794
13124324823 7795
13125944583 7796
13133513097 7797
13170125375 7798
13238340017 7799
13239030129 7800
13300071304 7801
13303738182 7802
13326743185 7803
13376932357 7804
13415564144 7805
13471720228 7806
13476015555 7807
13478765303 7808
13508367388 7809
13578648165 7810
13579414954 7811
13627597953 7812
13662698343 7813
13687708835 7814
13718862532 7815
13741563281 7816
13753607466 7817
13764590138 7818
13817889032 7819
13878170208 7820
13882032107 7821
13887523969 7822
13895238608 7823
13920176553 7824
13946318569 7825
13953686367 7826
14004705235 7827
14004851786 7828
14021851288 7829
14058940939 7830
14067148833 7831
14091531005 7832
14094356333 7833
14102790511 7834
14235093137 7835
14301590007 7836
14359013510 7837
14361614048 7838
14407262821 7839
14408134527 7840
14488901994 7841
14493717141 7842
14500072043 7843
14702384680 7844
14977667933 7845
15021225856 7846
15075820797 7847
15127918535 7848
15146396513 7849
15170714640 7850
15202780888 7851
15210050215 7852
15311448821 7853
15365497907 7854
15368258582 7855
15377966389 7856
15379604873 7857
15445814329 7858
15579317729 7859
15665316077 7860
15759242790 7861
15806824391 7862
15827770211 7863
15883038447 7864
16009120521 7865
16017344663 7866
16038754021 7867
16148700721 7868
16218118640 7869
16274295293 7870
16279366421 7871
16302622251 7872
16319503774 7873
16328858852 7874
16363459990 7875
16365315055 7876
16376322525 7877
16427542723 7878
16524300743 7879
16540291649 7880
16555029653 7881
16593820404 7882
16604353715 7883
16610834313 7884
16675639558 7885
16786781255 7886
16819569727 7887
16842591129 7888
16865939891 7889
16991747220 7890
16993786277 7891
17006334399 7892
17042033434 7893
17063038928 7894
17103356497 7895
17116714507 7896
17125246334 7897
17251820859 7898
17303709452 7899
17368288982 7900
17434270057 7901
17448796540 7902
17498492783 7903
17532519012 7904
17560068760 7905
17582819318 7906
17592190470 7907
17663684247 7908
17708392011 7909
17839068134 7910
17863863023 7911
17864676031 7912
17928319192 7913
17951664195 7914
17963493920 7915
18071103151 7916
18104191471 7917
18127110955 7918
18158361618 7919
18208874242 7920
18249279762 7921
18301838549 7922
18342507065 7923
18398749170 7924
18411094085 7925
18426350741 7926
18477132739 7927
18520155308 7928
18590905503 7929
18657271621 7930
18669685255 7931
18764185326 7932
18927380167 7933
18968666035 7934
18977649622 7935
19034334616 7936
19079992351 7937
19096511688 7938
19181718158 7939
19269718977 7940
19282693985 7941
19307698368 7942
19307928909 7943
19494356051 7944
19588202144 7945
19593110132 7946
19639690797 7947
19725862570 7948
19742977383 7949
19757363009 7950
19770672311 7951
19775669535 7952
19865429535 7953
19908758633 7954
20016438303 7955
20156908542 7956
20165279669 7957
20171402173 7958
20188395140 7959
20264193348 7960
20383545988 7961
20405246596 7962
20421967198 7963
20449883063 7964
20482569071 7965
20501440566 7966
20568529899 7967
20601113756 7968
20668674424 7969
20721154741 7970
20795847523 7971
20807897015 7972
20824486159 7973
20895232780 7974
20958756123 7975
20977012959 7976
21064062242 7977
21309033939 7978
21459039098 7979
21556142601 7980
21634927091 7981
21652644534 7982
21731388012 7983
21879608897 7984
21908818476 7985
22040340606 7986
22063176629 7987
22121304838 7988
22241133270 7989
22335054514 7990
22345618098 7991
22393639895 7992
22519801850 7993
22592680295 7994
22680558115 7995
22698342545 7996
22699524091 7997
22753227292 7998
22775286700 7999
22781937011 8000
22828715381 8001
22875347166 8002
23061290821 8003
23065098083 8004
23201999663 8005
23327868398 8006
23386365038 8007
23423832071 8008
23507277057 8009
23728273567 8010
23739133994 8011
23767005047 8012
23889009929 8013
23923443865 8014
23965273375 8015
23992114162 8016
24024320467 8017
24165766502 8018
24171268954 8019
24293233631 8020
24375904401 8021
24400020359 8022
24400590513 8023
24516742658 8024
24517258520 8025
24552790361 8026
24699447036 8027
24747628987 8028
24767052144 8029
24797610795 8030
25008690524 8031
25067954288 8032
25079384242 8033
25080281607 8034
25095619439 8035
25121835499 8036
25125166847 8037
25233760206 8038
25298518294 8039
25321677594 8040
25380829185 8041
25533515378 8042
25551231023 8043
25583064388 8044
25679918521 8045
25757836669 8046
25856646155 8047
25917423635 8048
25947116156 8049
26302652767 8050
26339421561 8051
26542753948 8052
26650189110 8053
26677952274 8054
26826933024 8055
26895884470 8056
26911499013 8057
26983077576 8058
26987124478 8059
27030439999 8060
27055727266 8061
27310958039 8062
27450941385 8063
27503185711 8064
27666946596 8065
27680141536 8066
27939887648 8067
27986064816 8068
28116696195 8069
28392917703 8070
28436470894 8071
28645807067 8072
28856683342 8073
28969491566 8074
29204252475 8075
29296532603 8076
29351227208 8077
29365231806 8078
29386696407 8079
29522714032 8080
29618051809 8081
29676238818 8082
29692505344 8083
29731802166 8084
29782737107 8085
29881193625 8086
30018364390 8087
30045733665 8088
30201472475 8089
30301696564 8090
30465457755 8091
30567698316 8092
30586051999 8093
30883951169 8094
31127333101 8095
31345662934 8096
31358325952 8097
31583399341 8098
31587269287 8099
31643870675 8100
31751454206 8101
31768362962 8102
31918307393 8103
32106742441 8104
32114619746 8105
32146597231 8106
32162056573 8107
32302504759 8108
32601560088 8109
32632330869 8110
32681477192 8111
32698386280 8112
32731157855 8113
32810153782 8114
32814414190 8115
32900371711 8116
33062292300 8117
33121417879 8118
33164672309 8119
33199772843 8120
33359539084 8121
33932408304 8122
34536123128 8123
34696871473 8124
34727741101 8125
34746644941 8126
34747894782 8127
34969066307 8128
35044518762 8129
35400848137 8130
35425428359 8131
35449436102 8132
35697115249 8133
35841076361 8134
35843534621 8135
35931568543 8136
36011764005 8137
36158013499 8138
36256969368 8139
36264744265 8140
36300511321 8141
36456890531 8142
36499054230 8143
36508449443 8144
36564399099 8145
36608448157 8146
36652088956 8147
36687864705 8148
36792451581 8149
36855956328 8150
37053037831 8151
37111923317 8152
37128768331 8153
37281435395 8154
37460893603 8155
37627662163 8156
37695654404 8157
37774097868 8158
37833993395 8159
37963571603 8160
37981030127 8161
38010197238 8162
38050160393 8163
38167251063 8164
38243284274 8165
38339878577 8166
38388023901 8167
38642794838 8168
38883337670 8169
38964268202 8170
39160187715 8171
39242220104 8172
39268679307 8173
39379249176 8174
39462571656 8175
39526429755 8176
39546654130 8177
39614429368 8178
39642996596 8179
39705965111 8180
40229171608 8181
40276245156 8182
40343440241 8183
40345142262 8184
40532882075 8185
40563649024 8186
40834159409 8187
40925263916 8188
41087888557 8189
41520518284 8190
41584721483 8191
41869171242 8192
41941216113 8193
42215697694 8194
42221153427 8195
42310988475 8196
42523081370 8197
42550198910 8198
42667330693 8199
42668912801 8200
42962301695 8201
42971683659 8202
43036766482 8203
43051140160 8204
43319098189 8205
43464651824 8206
43593356665 8207
43802111373 8208
43822198213 8209
43885610304 8210
43939111219 8211
44026527411 8212
44140196565 8213
44330992213 8214
44507804197 8215
44577221826 8216
44583474230 8217
44827099063 8218
44996861915 8219
45013966025 8220
45045410798 8221
45243876354 8222
45255006160 8223
45256047018 8224
45597230110 8225
45699421430 8226
45861232084 8227
45871125877 8228
46391247991 8229
46441371296 8230
46504168003 8231
46731498244 8232
46748260709 8233
46775821301 8234
46812695204 8235
46894259024 8236
47001592206 8237
47121907484 8238
47125910459 8239
47142947964 8240
47168249807 8241
47208448453 8242
47287268004 8243
47347665075 8244
47542235764 8245
47668632436 8246
47799940242 8247
48142238132 8248
48161408996 8249
48318317214 8250
48339862221 8251
48347354485 8252
48646782847 8253
48685330864 8254
49053807665 8255
49068024704 8256
49115145566 8257
49527368991 8258
49648678329 8259
49649244505 8260
49746790645 8261
49746793579 8262
49766559974 8263
50004637317 8264
50053115306 8265
50166887691 8266
50356123649 8267
50470178118 8268
50580637019 8269
50707272080 8270
50717619280 8271
50721670329 8272
50787421945 8273
50847234245 8274
50886548233 8275
50978114046 8276
51042501772 8277
51134337637 8278
51244307849 8279
51313046173 8280
51340756758 8281
51739682691 8282
51813584530 8283
51819459937 8284
51848462745 8285
51915187416 8286
52057474942 8287
52224562288 8288
52273715089 8289
52363820178 8290
52375070162 8291
52470714504 8292
52476519436 8293
52607496683 8294
52717285481 8295
53583312651 8296
53708389097 8297
53872419107 8298
54011333447 8299
54188294295 8300
54308059354 8301
54577695137 8302
54621456605 8303
54875229647 8304
55059036450 8305
55122775458 8306
55439080692 8307
55443024608 8308
55510182192 8309
55752778819 8310
55810249545 8311
55826687607 8312
56304181005 8313
56695589690 8314
56701109362 8315
56911864487 8316
56919020644 8317
57089151099 8318
57154193028 8319
57269743132 8320
57428798540 8321
57454849909 8322
57584819697 8323
57678373362 8324
57717203235 8325
57921023876 8326
57939990521 8327
58104824318 8328
58142147913 8329
58170124628 8330
58645521394 8331
58737658461 8332
58803279319 8333
58805235581 8334
59047325511 8335
59341088339 8336
59374700055 8337
59597367674 8338
60132801296 8339
60258598894 8340
60319894111 8341
60539609857 8342
60570227834 8343
60666328579 8344
60673580557 8345
60809148530 8346
60852813700 8347
61519112011 8348
61922712865 8349
61936387707 8350
62211863821 8351
62472518341 8352
62527050113 8353
62744121234 8354
62855117907 8355
62926536553 8356
62956294904 8357
63298138401 8358
63338026507 8359
63434073778 8360
63774391314 8361
64034081226 8362
64198004386 8363
64328691343 8364
64397274355 8365
64458138477 8366
64564777484 8367
64586085951 8368
64753424739 8369
64887225484 8370
64976589147 8371
65029028933 8372
65128236771 8373
65792975147 8374
66447663334 8375
66648300357 8376
66750625759 8377
66877955165 8378
67081164034 8379
67101889039 8380
67518337197 8381
67523253723 8382
68074909016 8383
68119131682 8384
68280339552 8385
68370989365 8386
68561207214 8387
68801044863 8388
68845427846 8389
69094061954 8390
69501004636 8391
69767750051 8392
70119783292 8393
70294375736 8394
70992915398 8395
70996345190 8396
71210063318 8397
71218889549 8398
71233475705 8399
71394937279 8400
71414210005 8401
71427052214 8402
71637794824 8403
71822030177 8404
71926407029 8405
72037740003 8406
72262099731 8407
72440421071 8408
72624969980 8409
72695419816 8410
72847157457 8411
72922339034 8412
72951009967 8413
73174375414 8414
73261340780 8415
73462390760 8416
73486711118 8417
73856865370 8418
74014342488 8419
74198584229 8420
74728241550 8421
74753810843 8422
75851675919 8423
75986159847 8424
76260657452 8425
76311613110 8426
76485041937 8427
76606399082 8428
76937456236 8429
77096904910 8430
77320373167 8431
77360432882 8432
77471062115 8433
77736114825 8434
77901610688 8435
78300790331 8436
79370037467 8437
79477995325 8438
79603775366 8439
79858813230 8440
79942575375 8441
79958433683 8442
80049972811 8443
80385748320 8444
80467234088 8445
80786601232 8446
80818049670 8447
81203250480 8448
81368224598 8449
81395136670 8450
81547870952 8451
81914985272 8452
82085334764 8453
82182787159 8454
82337296571 8455
82425325771 8456
82457629079 8457
82757578207 8458
82785932417 8459
82903252744 8460
83301375259 8461
83438926208 8462
83777957655 8463
83847784812 8464
84008947399 8465
84094457539 8466
84363850983 8467
84427477380 8468
84488945507 8469
84615952841 8470
85019452564 8471
85244513917 8472
85312998844 8473
85567746509 8474
85601499870 8475
85638967722 8476
86358211038 8477
86560360608 8478
87210931511 8479
88328576042 8480
88575581561 8481
88904144270 8482
88921417087 8483
89228837375 8484
89425216213 8485
90019557381 8486
90023588166 8487
90030112160 8488
90061744538 8489
90349883172 8490
90653405809 8491
90653731970 8492
92030004798 8493
92103986649 8494
92208408781 8495
92245625500 8496
92275121500 8497
92768076803 8498
92847532446 8499
93299010497 8500
93743248860 8501
93778567821 8502
93799454033 8503
93854298883 8504
94019422137 8505
94116898690 8506
94125666575 8507
94132099315 8508
94265381564 8509
94302578513 8510
94672515279 8511
95165141795 8512
95296178458 8513
95385605942 8514
95747191122 8515
95887367002 8516
96292370381 8517
96292972476 8518
96306084475 8519
96400872296 8520
96548198637 8521
96558156529 8522
96767877713 8523
96887206915 8524
96924057976 8525
96934118277 8526
97787025577 8527
97966337921 8528
97977071840 8529
98571779734 8530
98765551956 8531
98786384139 8532
99628393386 8533
99770308727 8534
99893530663 8535
100476964480 8536
100619158258 8537
100648113037 8538
100652539846 8539
100788917309 8540
101046318625 8541
101688394021 8542
102106517970 8543
102384141786 8544
102853474868 8545
104063633145 8546
104248617261 8547
104332910539 8548
104643291428 8549
105073771485 8550
105093292159 8551
105126165985 8552
105205687694 8553
105585195357 8554
105684832427 8555
106430664571 8556
107473397767 8557
107578391240 8558
107879180395 8559
107968520016 8560
107976489324 8561
108150933394 8562
108215763489 8563
108926406050 8564
108948040808 8565
109007397583 8566
109089190788 8567
109496860833 8568
110356964085 8569
110425544112 8570
110660088810 8571
110849921839 8572
111002854923 8573
111910772049 8574
111953131492 8575
112030505919 8576
113137761959 8577
113231614152 8578
113452927330 8579
113659983829 8580
114539277777 8581
115445946195 8582
115707711597 8583
115799833746 8584
116079146397 8585
116526907933 8586
116553236489 8587
116563237914 8588
116836966366 8589
116884319010 8590
117208449887 8591
117549774860 8592
118882827855 8593
118994324556 8594
119983874277 8595
120147987249 8596
120427867701 8597
120516987673 8598
121002554746 8599
121729874176 8600
121943897014 8601
122734312082 8602
122740361747 8603
123389184073 8604
123790265469 8605
124375964437 8606
124552549950 8607
124776744505 8608
124804793287 8609
124849035213 8610
125059894363 8611
125178736308 8612
125547615028 8613
125630219746 8614
125860628727 8615
126576358257 8616
127044272617 8617
127157298066 8618
127946710810 8619
127948202001 8620
128268049769 8621
128386258024 8622
128703411776 8623
128763566749 8624
129103021555 8625
129223941875 8626
129593211180 8627
130408176415 8628
130481374771 8629
130693212513 8630
130751836459 8631
131275795845 8632
131515019198 8633
131531557247 8634
131664831063 8635
132489596711 8636
133068659381 8637
133414082833 8638
133519043379 8639
133886847323 8640
134512204178 8641
134524635795 8642
134830145283 8643
134915086213 8644
135090029402 8645
135626438598 8646
135649360027 8647
135827256260 8648
136374611495 8649
136401896034 8650
136835002133 8651
137174401931 8652
138401231185 8653
138736404247 8654
138906770504 8655
139650171099 8656
139890351148 8657
139908521371 8658
140480623401 8659
141226630712 8660
141313182118 8661
141421102075 8662
141616009461 8663
141774170822 8664
141896689524 8665
143539172403 8666
144083223123 8667
144650330699 8668
145663856222 8669
145667074575 8670
145989246834 8671
146076273904 8672
146110088064 8673
146127503886 8674
146266015775 8675
146471357825 8676
146831467520 8677
147343579249 8678
147680793872 8679
147821108368 8680
147993042839 8681
149189227661 8682
149646522992 8683
151140561039 8684
151832077526 8685
151865406601 8686
151915334486 8687
151964674616 8688
152443718756 8689
154560594039 8690
154773935780 8691
154929495369 8692
154972229143 8693
155299693228 8694
155340124625 8695
155576177153 8696
156108219256 8697
156163579469 8698
156824066977 8699
156846106271 8700
157245349677 8701
158671326787 8702
159794525051 8703
160665658385 8704
160761229593 8705
160781832429 8706
161158464605 8707
161910272401 8708
162341332921 8709
162580793409 8710
163082357776 8711
163195340979 8712
163252740551 8713
163881007483 8714
163902162219 8715
163993212993 8716
164077830301 8717
164341679414 8718
165572219792 8719
165797626138 8720
166236130901 8721
166849523790 8722
166863764905 8723
167395018874 8724
167483966335 8725
167692738427 8726
167734637640 8727
168725094777 8728
168882647332 8729
169737937592 8730
170215109392 8731
170385612782 8732
170546247000 8733
172489488448 8734
172580373766 8735
172963044874 8736
173418431529 8737
173538359701 8738
174006428427 8739
174753584325 8740
175148822075 8741
175152147513 8742
176416524092 8743
176728447555 8744
176902936119 8745
178301528249 8746
178382151717 8747
179165824224 8748
180293569660 8749
181209621402 8750
182845702486 8751
183818945446 8752
185187515282 8753
185489162328 8754
185932015186 8755
185947652403 8756
185999801143 8757
186255347194 8758
186282483441 8759
186288500272 8760
186539479196 8761
187194794092 8762
187718832144 8763
188377438760 8764
188565392380 8765
188585364454 8766
188851071176 8767
189106769380 8768
189125740045 8769
189353024586 8770
189572779964 8771
189725100728 8772
189905826601 8773
190029364521 8774
190768884414 8775
191130979009 8776
195638184658 8777
195812532926 8778
196003597087 8779
196892232758 8780
197196639340 8781
197501304711 8782
197970072639 8783
199064968372 8784
199071621662 8785
199762352611 8786
200016661606 8787
202251446202 8788
202475640451 8789
202607920385 8790
203232935861 8791
203233612405 8792
203954767025 8793
204463186026 8794
205244900024 8795
205305712838 8796
205315129273 8797
206372974134 8798
206408155769 8799
206677533271 8800
207076885483 8801
207520846251 8802
207895764749 8803
208317612234 8804
208409479487 8805
209131026445 8806
209233190436 8807
209442193740 8808
211291319658 8809
211454933024 8810
211606038180 8811
212244295856 8812
212536891627 8813
212579214617 8814
212975425009 8815
213707480746 8816
213877289554 8817
215511807413 8818
216023649060 8819
216266060233 8820
216439055651 8821
217525946387 8822
218441467253 8823
218610804532 8824
218698917108 8825
218759602297 8826
219452259948 8827
219718693114 8828
220656367764 8829
220959832129 8830
221162903521 8831
221415994718 8832
222613207185 8833
222890651803 8834
223094875033 8835
223366785253 8836
225772495081 8837
226363015618 8838
227729856262 8839
228804018370 8840
229079652541 8841
230600590514 8842
230986998409 8843
231068708769 8844
231794794490 8845
232717159483 8846
233211783890 8847
234087653761 8848
234500548673 8849
234824162529 8850
235219872773 8851
235310283994 8852
235785506565 8853
235823046183 8854
235936046050 8855
236305469683 8856
238652328344 8857
238664878161 8858
239453386902 8859
240756931250 8860
241364972458 8861
242248037683 8862
243246968168 8863
243363716560 8864
243425090461 8865
243775517333 8866
244295097231 8867
244844141653 8868
245679745780 8869
246597857261 8870
246776147902 8871
246871279320 8872
248425709904 8873
248663518040 8874
249734592741 8875
250939261277 8876
250950026087 8877
253579000638 8878
254290314959 8879
254353610867 8880
254741844021 8881
255542229518 8882
256160030489 8883
256579474783 8884
256703935869 8885
256944319439 8886
257065131045 8887
257100991317 8888
257212186023 8889
257730143286 8890
257929230249 8891
258766951607 8892
258922250104 8893
260530533796 8894
262158462218 8895
262436113507 8896
263539156842 8897
263814687318 8898
264429859679 8899
266193616507 8900
267064726765 8901
267771290215 8902
268246706010 8903
268289102088 8904
270330132404 8905
271361373493 8906
272713196051 8907
272768555727 8908
273012286238 8909
274316342182 8910
275753870106 8911
276111190529 8912
277230363123 8913
277737799797 8914
277783180903 8915
277846632134 8916
278041431540 8917
278331389737 8918
278930795467 8919
279121547077 8920
279462623806 8921
279540256567 8922
279883516574 8923
280167036385 8924
280946519340 8925
280977118533 8926
281243979391 8927
281727636316 8928
281859389408 8929
282913191904 8930
283096984105 8931
284876353504 8932
284886971704 8933
284923312664 8934
286076427677 8935
286879034108 8936
286957461276 8937
288192603557 8938
288546963182 8939
289439223241 8940
290252161700 8941
290606391379 8942
293045121442 8943
294127203225 8944
294168790328 8945
294393175865 8946
294943836815 8947
295623728783 8948
297212078264 8949
297524107878 8950
298071489165 8951
298808263527 8952
298869798699 8953
299029600657 8954
299329250229 8955
301903798062 8956
301989891845 8957
302944628271 8958
303167586241 8959
303688531318 8960
304991698748 8961
305094651621 8962
306187843081 8963
306955453094 8964
307921735284 8965
310474705177 8966
311066067925 8967
311779449573 8968
313955979159 8969
314204488355 8970
315113320913 8971
315398188806 8972
315421663525 8973
316803612084 8974
316843541780 8975
318079852066 8976
318237654496 8977
319102384476 8978
319709328899 8979
320251024926 8980
320941405985 8981
321901406923 8982
321917778571 8983
323141846686 8984
323234979178 8985
323841549995 8986
324545325933 8987
325082947685 8988
325699111873 8989
325853973159 8990
326458324987 8991
327503047045 8992
329945302663 8993
330204566688 8994
330709750557 8995
332902216993 8996
333632942512 8997
336850185986 8998
338043215170 8999
338303691984 9000
338517259441 9001
340069220155 9002
340417982350 9003
343579029067 9004
343680701002 9005
343891668565 9006
344488289981 9007
345329830921 9008
345503250967 9009
346463353545 9010
346954039448 9011
347949565415 9012
348895887127 9013
353063586092 9014
353432881505 9015
358061979353 9016
359370953946 9017
360479655247 9018
360859723919 9019
362410603465 9020
365892274915 9021
366640261745 9022
367443910488 9023
367565564808 9024
369673934050 9025
371054495479 9026
371472284331 9027
372143928291 9028
372358310019 9029
372403400078 9030
374764609437 9031
376157344401 9032
376378111026 9033
377437749325 9034
378281940235 9035
378504670217 9036
380355560635 9037
383287509505 9038
383649071174 9039
383890966372 9040
384921281368 9041
385016720890 9042
386494195216 9043
386859848601 9044
389918505175 9045
390055884780 9046
390520485270 9047
390531559728 9048
391787286627 9049
392269335007 9050
395720256406 9051
396465896942 9052
397805390341 9053
398874000499 9054
400622852794 9055
408057440402 9056
408961522684 9057
411745887073 9058
414508583651 9059
414540083847 9060
415507278833 9061
416268407859 9062
416660851345 9063
417530613584 9064
418032475921 9065
418504789423 9066
422945503171 9067
423106706445 9068
424408951573 9069
425830134071 9070
426869751405 9071
427486615397 9072
428015629851 9073
428020970715 9074
429940832182 9075
430877134532 9076
431458281434 9077
435432966896 9078
440017034314 9079
444912692226 9080
445814626379 9081
448124927031 9082
448339188245 9083
449529647758 9084
453163084650 9085
454555210121 9086
454969122475 9087
456485125715 9088
456723386694 9089
457096470917 9090
459314485808 9091
463329599796 9092
467115355862 9093
468159445221 9094
468397640917 9095
472212231919 9096
472375408900 9097
472849367315 9098
473542654002 9099
477493933397 9100
477771548928 9101
477923854702 9102
479025312091 9103
480287302655 9104
481229778397 9105
483057811837 9106
484347672535 9107
485828632251 9108
487010264638 9109
489091039283 9110
491303508643 9111
492013775843 9112
492305933203 9113
492321972806 9114
492526026040 9115
492628021760 9116
494336365375 9117
500896031768 9118
501178024410 9119
501214065054 9120
501668732147 9121
501900340509 9122
502504027611 9123
506309324592 9124
506543641762 9125
507245975172 9126
508500659906 9127
508501274975 9128
509795655496 9129
511709055622 9130
513866414153 9131
516815961597 9132
516932352241 9133
518727598999 9134
519963676099 9135
520456012043 9136
520588450795 9137
520933228346 9138
522289166383 9139
523865057624 9140
524870416824 9141
528687918685 9142
529329198473 9143
529670655415 9144
529906695450 9145
532862057546 9146
533364118665 9147
533884094090 9148
534141888462 9149
534222020906 9150
534821970165 9151
535951801149 9152
538669643620 9153
540781033998 9154
543210296859 9155
546187704728 9156
549924470209 9157
550987014387 9158
551751050764 9159
554374663962 9160
554435636517 9161
555570205817 9162
556104742952 9163
556455045364 9164
556857271998 9165
558418740737 9166
558648895628 9167
559089152028 9168
559238552957 9169
559750072034 9170
564465908027 9171
565742838310 9172
566729354693 9173
566802673069 9174
572536910044 9175
573706705690 9176
577231752847 9177
578810809551 9178
578943665561 9179
579658656367 9180
581103731851 9181
583198861246 9182
587837115321 9183
588315581848 9184
588608337577 9185
588696252539 9186
591114345173 9187
593297127505 9188
597214687062 9189
597276014689 9190
597635496115 9191
598753436509 9192
599937623096 9193
602875386299 9194
604133279258 9195
606341418529 9196
606560988156 9197
607125860533 9198
607243480579 9199
607413219744 9200
608371168007 9201
609195307511 9202
610827734653 9203
611131957192 9204
612843713435 9205
614158954654 9206
614400526931 9207
614797643581 9208
616316858677 9209
617534191148 9210
618549471242 9211
619076748370 9212
620853089193 9213
621665472112 9214
622729475458 9215
622839225560 9216
623995945808 9217
624981904244 9218
628309146717 9219
628844653245 9220
629876139109 9221
634144046779 9222
636046066156 9223
638712540092 9224
639905793087 9225
640571643321 9226
643931791280 9227
644817435002 9228
648576866693 9229
650344518503 9230
651162613764 9231
651902829148 9232
651963489138 9233
652578913865 9234
658028653213 9235
663005404101 9236
663214944784 9237
663334553003 9238
664106124297 9239
665212865626 9240
666113130642 9241
667439088186 9242
674202990508 9243
678702318105 9244
679056492450 9245
679922675029 9246
685096127474 9247
687363543311 9248
690649053106 9249
691507759358 9250
692038612677 9251
694961922649 9252
696091979287 9253
697568616929 9254
699590411102 9255
701188475008 9256
701804706104 9257
703310206357 9258
704205413105 9259
705166072263 9260
712217188521 9261
717585733545 9262
717997426545 9263
724846527239 9264
726445263068 9265
726916022967 9266
728894224564 9267
729882842009 9268
730530213148 9269
733031618080 9270
734786812455 9271
736822107793 9272
738132304707 9273
738190726611 9274
745508258815 9275
746358887712 9276
746452641337 9277
747055112611 9278
747924631990 9279
748956122133 9280
750787815752 9281
752152968726 9282
752180070889 9283
753258450759 9284
753360932855 9285
753599010418 9286
757384476877 9287
758748272480 9288
759889340727 9289
763501227082 9290
765170022617 9291
765477095916 9292
767087396598 9293
770047691005 9294
770343390425 9295
770365609512 9296
771705646455 9297
774166030581 9298
775277433089 9299
777033082067 9300
777966003633 9301
781631831497 9302
781742180525 9303
785702008528 9304
790842939985 9305
791933867860 9306
792348118386 9307
796495058231 9308
796592008423 9309
804740837143 9310
812305380426 9311
813275524724 9312
813714769830 9313
814643804832 9314
815427414436 9315
819278365797 9316
821701043341 9317
823864911875 9318
825844723583 9319
829580392459 9320
829630174357 9321
832782154623 9322
833567882668 9323
833569145844 9324
833726645320 9325
834390377702 9326
835653943957 9327
837105569340 9328
839698249176 9329
840990760277 9330
841795549363 9331
843752385984 9332
848551109435 9333
850500612466 9334
853484438954 9335
854409147851 9336
854628740165 9337
856908525734 9338
858527115781 9339
859135515693 9340
863278777505 9341
863818928962 9342
865873845031 9343
867564171993 9344
868312104924 9345
870859812787 9346
871077214855 9347
872708749536 9348
878968084402 9349
885721086647 9350
886661420468 9351
886905901750 9352
887018856938 9353
887615355642 9354
891108214159 9355
895005071501 9356
895050543434 9357
902995775984 9358
903412169481 9359
905320468621 9360
909288393228 9361
909752666541 9362
910267191477 9363
913750598752 9364
913808271451 9365
915390787878 9366
916340370978 9367
917299806785 9368
917651033830 9369
918119198466 9370
926536430732 9371
933264254409 9372
934547362802 9373
935141280792 9374
950060502094 9375
951011530296 9376
953807197003 9377
963070829343 9378
968915963800 9379
969113811077 9380
972560796394 9381
975525198385 9382
976685246586 9383
977734037735 9384
984140013785 9385
990638825407 9386
998558922471 9387
999925150765 9388
1001734255019 9389
1002692212152 9390
1004939926520 9391
1007645737496 9392
1007814664403 9393
1016094012283 9394
1018888065533 9395
1019053106396 9396
1020269989898 9397
1029948182357 9398
1032584745022 9399
1033026424555 9400
1038907712265 9401
1044873103082 9402
1060294429794 9403
1060966218984 9404
1061798464326 9405
1069925947092 9406
1077190735940 9407
1081058339041 9408
1082458700271 9409
1084827759084 9410
1091600099129 9411
1095989364469 9412
1097059644832 9413
1102135601114 9414
1108886715103 9415
1112237247064 9416
1118385386358 9417
1118644872792 9418
1122882008631 9419
1129498195708 9420
1129955181294 9421
1135205746649 9422
1136842742729 9423
1137618950389 9424
1141779161582 9425
1142543097281 9426
1143982243952 9427
1148520550936 9428
1153694467855 9429
1154152333557 9430
1161095897304 9431
1162188591860 9432
1163708156176 9433
1170865456535 9434
1178182415759 9435
1186943398504 9436
1187653809994 9437
1190521719014 9438
1197705266258 9439
1202455512361 9440
1202559450821 9441
1205280045454 9442
1205928792997 9443
1211765037750 9444
1215302418778 9445
1221572215025 9446
1225022790332 9447
1230122880882 9448
1239940886381 9449
1241705896626 9450
1242791423292 9451
1249723701425 9452
1254091190290 9453
1256200374522 9454
1260451599412 9455
1265707300762 9456
1267313189004 9457
1271199992852 9458
1272995805183 9459
1274069851647 9460
1277953115407 9461
1284540013304 9462
1293280420215 9463
1297605521686 9464
1298315988578 9465
1298362083231 9466
1298977803955 9467
1304604850107 9468
1309889211463 9469
1312871507885 9470
1327553058397 9471
1339915141265 9472
1342047986678 9473
1347981822209 9474
1356854221285 9475
1361677805967 9476
1367685981083 9477
1369854708248 9478
1373961554063 9479
1374042519843 9480
1376017175642 9481
1377151441373 9482
1391779792220 9483
1393141623289 9484
1394456647821 9485
1396005219177 9486
1398192007561 9487
1400272044955 9488
1404856607710 9489
1408565274599 9490
1413496500326 9491
1416887724593 9492
1417246207177 9493
1425500889167 9494
1430958949756 9495
1431811498014 9496
1435462841147 9497
1450061492373 9498
1451846254294 9499
1453105838304 9500
1456733855021 9501
1464752180286 9502
1472918986663 9503
1474648197474 9504
1478564079650 9505
1481129833522 9506
1487749572435 9507
1499003225469 9508
1502397244603 9509
1502949578178 9510
1504013551106 9511
1507946629835 9512
1512364255341 9513
1521466513732 9514
1522087544099 9515
1528911597928 9516
1531045609741 9517
1531170931096 9518
1532130509731 9519
1532604688112 9520
1546884932676 9521
1548868822262 9522
1554372084489 9523
1557623282324 9524
1558108814807 9525
1573847625873 9526
1576451330701 9527
1577909918976 9528
1581898605918 9529
1584244678669 9530
1587229227028 9531
1588308008257 9532
1591494715537 9533
1593676292955 9534
1601059941514 9535
1602823112637 9536
1617660015758 9537
1621203137352 9538
1627745900351 9539
1630449805950 9540
1631555292457 9541
1634536624529 9542
1647083990347 9543
1649148483407 9544
1650803890432 9545
1655233766510 9546
1655851591992 9547
1656006386732 9548
1664089210557 9549
1664557365054 9550
1668220768123 9551
1668867253522 9552
1671702749523 9553
1671767996613 9554
1675932746949 9555
1684057665045 9556
1685806075965 9557
1685932730933 9558
1690317156512 9559
1701372256961 9560
1709165503451 9561
1710584284430 9562
1731053119619 9563
1739612295601 9564
1740773358697 9565
1742789134158 9566
1747977749519 9567
1758258922926 9568
1760456388473 9569
1760743171836 9570
1764696873775 9571
1764960424679 9572
1773363477601 9573
1773948415773 9574
1774020955963 9575
1777714189038 9576
1785454949329 9577
1789596354891 9578
1794395617225 9579
1804239860702 9580
1804424970658 9581
1817505440475 9582
1819317722058 9583
1838830623029 9584
1841311042586 9585
1842673033028 9586
1843718337312 9587
1846268408609 9588
1849467418754 9589
1850578246051 9590
1850765463884 9591
1852090116136 9592
1860549166576 9593
1884355465602 9594
1897816452484 9595
1902448370732 9596
1906667765013 9597
1908172561539 9598
1909444575986 9599
1912992874389 9600
1914395274511 9601
1916101859056 9602
1921775195789 9603
1932884669708 9604
1942062581957 9605
1950632010487 9606
1955106968872 9607
1956536826748 9608
1961917228793 9609
1974482287465 9610
1975984985671 9611
1996212277260 9612
1997748446593 9613
2010178337690 9614
2019966314242 9615
2021570619212 9616
2040926672218 9617
2041259345528 9618
2043886939140 9619
2044175350143 9620
2051017174601 9621
2054102444297 9622
2054750056068 9623
2064329519567 9624
2084382912848 9625
2088872477581 9626
2093176909755 9627
2104424409305 9628
2118584290722 9629
2127306038748 9630
2127731607253 9631
2129514905125 9632
2134222993995 9633
2135794885195 9634
2137501112651 9635
2144722033057 9636
2147116665593 9637
2152294078737 9638
2154920660986 9639
2162305905021 9640
2164268566183 9641
2166151921536 9642
2167796414805 9643
2169364505441 9644
2171000141339 9645
2179818467652 9646
2209070442254 9647
2211457745823 9648
2214026807795 9649
2216663146041 9650
2222257560442 9651
2226276506786 9652
2238480932777 9653
2238825391503 9654
2239318827863 9655
2243098275846 9656
2246222820568 9657
2250827134684 9658
2250954521880 9659
2250958821489 9660
2253395664401 9661
2253759434254 9662
2261605614867 9663
2269701442940 9664
2272284614483 9665
2274856819949 9666
2286680178881 9667
2287806261023 9668
2304733565397 9669
2305063606419 9670
2306394669028 9671
2320252680224 9672
2331716320027 9673
2352062956114 9674
2352152467181 9675
2356661587136 9676
2364747636545 9677
2366092354454 9678
2366211704843 9679
2370175065446 9680
2382937817087 9681
2387341813102 9682
2390177653708 9683
2393867539889 9684
2396760894876 9685
2407908930398 9686
2416941938225 9687
2417805602052 9688
2419493356054 9689
2423077193108 9690
2444664366390 9691
2455183978658 9692
2469507888017 9693
2489376701536 9694
2489458422692 9695
2493018560041 9696
2495662043499 9697
2504738120711 9698
2511924475687 9699
2523941033281 9700
2524273454457 9701
2533644839628 9702
2540691528998 9703
2545900997708 9704
2546245926221 9705
2555194675462 9706
2556233612924 9707
2560932405902 9708
2561388038376 9709
2580170397014 9710
2580851995924 9711
2587431395792 9712
2593546155340 9713
2597767438703 9714
2603113773889 9715
2609027121518 9716
2621168187041 9717
2623141449363 9718
2643249451174 9719
2644887141877 9720
2645883441696 9721
2655744666188 9722
2658499509921 9723
2663786047493 9724
2668989728822 9725
2669469207114 9726
2679256858764 9727
2683255700680 9728
2701749128511 9729
2707188724057 9730
2724542523673 9731
2736259102079 9732
2738480341801 9733
2748441852034 9734
2767077927653 9735
2771356675696 9736
2776073719065 9737
2777448142425 9738
2781698195167 9739
2783197787543 9740
2786533403070 9741
2794634397914 9742
2807168206913 9743
2810366187931 9744
2818936578351 9745
2837924181420 9746
2840390536310 9747
2842881484116 9748
2843939825517 9749
2862168432205 9750
2871609545279 9751
2881949504955 9752
2897056790889 9753
2901616584975 9754
2902042306418 9755
2904282430676 9756
2917964918181 9757
2924629999376 9758
2929097028576 9759
2930444135669 9760
2936987812114 9761
2972199265352 9762
2976229765217 9763
2981197594599 9764
2990854574570 9765
2997050527809 9766
3013274095996 9767
3017112405404 9768
3022049736503 9769
3023606813753 9770
3037522574962 9771
3060826453923 9772
3060870507888 9773
3070604628725 9774
3073778064655 9775
3074441541338 9776
3079712025007 9777
3101617570964 9778
3110326079738 9779
3111150928399 9780
3121516595543 9781
3122489615554 9782
3125197418722 9783
3148735738520 9784
3148945137094 9785
3149938407431 9786
3159669387323 9787
3162426522831 9788
3177135443832 9789
3177370322470 9790
3204084023763 9791
3211447433648 9792
3214094224084 9793
3227028473863 9794
3228448142756 9795
3232021066491 9796
3232409884807 9797
3234095658423 9798
3246978351565 9799
3259213508448 9800
3273458325720 9801
3287150610013 9802
3290475229101 9803
3302219649946 9804
3304300212654 9805
3309652392576 9806
3314722505790 9807
3326186202160 9808
3333990849185 9809
3335283663112 9810
3346628662748 9811
3350932450124 9812
3357808055359 9813
3358806035045 9814
3362710829152 9815
3365221556665 9816
3376130455530 9817
3385887596871 9818
3389846244032 9819
3390166787779 9820
3400266431129 9821
3406853802128 9822
3409995549686 9823
3416373545645 9824
3473095607304 9825
3473754575516 9826
3479949486012 9827
3484147539681 9828
3489561613852 9829
3514565767342 9830
3516139453950 9831
3518720153300 9832
3523000272273 9833
3524227643095 9834
3540060969824 9835
3541202050870 9836
3541750841008 9837
3550848571770 9838
3562172318513 9839
3566547586913 9840
3567168711292 9841
3574137694343 9842
3584282851373 9843
3605020551189 9844
3610052987035 9845
3621745102053 9846
3632291708359 9847
3653212731133 9848
3654069689458 9849
3658019906614 9850
3675823660248 9851
3724586324067 9852
3728500746586 9853
3741588011464 9854
3757474550612 9855
3761141149443 9856
3775525250705 9857
3781708698010 9858
3789186788691 9859
3789700688508 9860
3791214457180 9861
3796972605167 9862
3807971097568 9863
3810999953539 9864
3823382299426 9865
3849748552503 9866
3870473888585 9867
3911447271311 9868
3918947048503 9869
3960858082301 9870
3982933876681 9871
3985947650079 9872
3991735605289 9873
4010587738006 9874
4043862123037 9875
4047553769368 9876
4052727778193 9877
4058940836284 9878
4075118144748 9879
4079657090005 9880
4082586607894 9881
4099405692143 9882
4104908348926 9883
4133906371970 9884
4140265340031 9885
4152749764344 9886
4164149649039 9887
4164175328687 9888
4171896471962 9889
4176912099405 9890
4186150142339 9891
4195920874423 9892
4198646375118 9893
4200782316523 9894
4208819071629 9895
4233311616354 9896
4244832830564 9897
4247383532870 9898
4278059267737 9899
4282829541208 9900
4287304380707 9901
4306617529203 9902
4308209372488 9903
4319137153671 9904
4355043910301 9905
4358655649576 9906
4360718267923 9907
4381352797853 9908
4407604193803 9909
4412073020228 9910
4416937789136 9911
4442355978455 9912
4447073437570 9913
4449101406914 9914
4456697036277 9915
4466458906338 9916
4479820876195 9917
4484484711551 9918
4501232156080 9919
4521586442575 9920
4531071479906 9921
4531387526718 9922
4566605991279 9923
4592587165857 9924
4603112559853 9925
4625447432587 9926
4627978170211 9927
4635486870952 9928
4639223071502 9929
4665855444989 9930
4668401441025 9931
4672764419866 9932
4700357898873 9933
4705081907095 9934
4708377149827 9935
4709303777601 9936
4715586769457 9937
4723962803969 9938
4724688338006 9939
4755726344657 9940
4758844707611 9941
4769170147433 9942
4776981991099 9943
4787417889201 9944
4792700903388 9945
4819129193170 9946
4820372330968 9947
4850664182555 9948
4872535287840 9949
4884429456723 9950
4902644663413 9951
4905330801299 9952
4908334596063 9953
4930591768225 9954
4930829102237 9955
4946774823268 9956
4964138522224 9957
4990327345539 9958
4991674345361 9959
4997900779908 9960
5009747326659 9961
5010264933522 9962
5029735259397 9963
5068834294164 9964
5070071233251 9965
5083556358321 9966
5104632683889 9967
5108347650428 9968
5120329555685 9969
5143024898183 9970
5156156862756 9971
5161892429569 9972
5184913194665 9973
5187582772813 9974
5188463678555 9975
5200848409765 9976
5200908151096 9977
5202770637606 9978
5208973931807 9979
5226601635316 9980
5235049046278 9981
5238088568403 9982
5240825142583 9983
5261306021374 9984
5266661947472 9985
5271796692147 9986
5298198899257 9987
5324268921092 9988
5329051835000 9989
5334690441045 9990
5349735669271 9991
5373052564695 9992
5380648397258 9993
5387731455363 9994
5391149853111 9995
5395150103384 9996
5396860811311 9997
5397170871605 9998
5435491477961 9999
5440266083742 10000
5452509580881 10001
5557522170725 10002
5564336446054 10003
5565104387238 10004
5601172572028 10005
5616544872796 10006
5649576974642 10007
5681184568806 10008
5707189594769 10009
5712722306334 10010
5719549102338 10011
5725906536584 10012
5747815382110 10013
5760954671847 10014
5844071201946 10015
5882817486343 10016
5898465011364 10017
5899263573704 10018
5914373521380 10019
5938241933561 10020
5959059145789 10021
5968635136968 10022
5990865149752 10023
6031439779587 10024
6054967190281 10025
6061407783028 10026
6108892850020 10027
6118402538247 10028
6121145160413 10029
6132845331614 10030
6146253160615 10031
6166778815049 10032
6171312815880 10033
6191414443363 10034
6209550949130 10035
6225018193518 10036
6247708545706 10037
6347431992766 10038
6348430472368 10039
6411551292429 10040
6422246973484 10041
6432329107437 10042
6462176533213 10043
6519619407058 10044
6523252530778 10045
6530326148439 10046
6530869481896 10047
6533409947693 10048
6550105944139 10049
6613106592015 10050
6644115163674 10051
6659281211253 10052
6678871681463 10053
6689669196648 10054
6693832257609 10055
6706162859773 10056
6746994304645 10057
6756608394950 10058
6764669052312 10059
6765049626387 10060
6777896014412 10061
6777921072438 10062
6782296909767 10063
6812872118170 10064
6814687366872 10065
6852557554721 10066
6857636720391 10067
6871635855542 10068
6873215974561 10069
6887917286643 10070
6892556708866 10071
6914392525964 10072
6947585096485 10073
6955898705879 10074
6962608556384 10075
6995473505155 10076
6997116048937 10077
7037036081417 10078
7043540988606 10079
7045559427989 10080
7054428286545 10081
7063703773205 10082
7070205820049 10083
7080100104295 10084
7085604138418 10085
7100809350935 10086
7101975822889 10087
7124925275943 10088
7144842745658 10089
7148544215528 10090
7150140766981 10091
7183251358780 10092
7199791768806 10093
7215240284586 10094
7256747387515 10095
7265508817088 10096
7302348839553 10097
7380311976084 10098
7514524523979 10099
7519164488471 10100
7533582542424 10101
7548951760654 10102
7575253914392 10103
7594454878200 10104
7623134540189 10105
7628718051468 10106
7632721809056 10107
7674505832553 10108
7677424147595 10109
7729298218433 10110
7731663036929 10111
7738061385820 10112
7745922915836 10113
7762059881471 10114
7828373118244 10115
7831608094100 10116
7860221778455 10117
7862236126827 10118
7886413423882 10119
7887581225927 10120
7915935389497 10121
7935922177323 10122
7990880747697 10123
8007414957701 10124
8020345737035 10125
8027611039191 10126
8044801649650 10127
8046068196839 10128
8085362016674 10129
8090743472367 10130
8096368268128 10131
8097664590271 10132
8107006801759 10133
8119809527765 10134
8144459610420 10135
8190282055979 10136
8209807370347 10137
8221949690561 10138
8228308593043 10139
8232181121817 10140
8248025477032 10141
8251020378187 10142
8256429963172 10143
8269242233231 10144
8307882785023 10145
8308790665716 10146
8357203323497 10147
8359631096157 10148
8374302429547 10149
8382045668421 10150
8387398756532 10151
8405719787674 10152
8411357256494 10153
8413798722786 10154
8473293503901 10155
8501072298897 10156
8563650593961 10157
8589504179323 10158
8619370991728 10159
8680016216443 10160
8698299733312 10161
8709124517099 10162
8718166216090 10163
8762641829237 10164
8808788268975 10165
8813991411161 10166
8832050461219 10167
8844212521109 10168
8846041812617 10169
8859060149051 10170
8886945438809 10171
8892971626292 10172
8897147033167 10173
8898651983973 10174
8920258041820 10175
8925415820835 10176
8929155694993 10177
8955246260045 10178
8974019775012 10179
8985399022475 10180
9029136747274 10181
9079471029853 10182
9101479312086 10183
9103742260188 10184
9139514976054 10185
9170443603561 10186
9191700508789 10187
9197706462667 10188
9199456428772 10189
9228185645039 10190
9268144461344 10191
9278055952001 10192
9280505046910 10193
9292563606408 10194
9301564985801 10195
9345270114500 10196
9345973448996 10197
9347715749825 10198
9348850805263 10199
9360179695837 10200
9387534750014 10201
9391286912617 10202
9414903486943 10203
9472380970992 10204
9487529904459 10205
9495306456316 10206
9533346190304 10207
9572778365399 10208
9600706453556 10209
9614426875998 10210
9660441752194 10211
9663147624334 10212
9706983764123 10213
9729776694692 10214
9761678014094 10215
9797740608352 10216
9801564187046 10217
9852090854511 10218
9862391172707 10219
9866105159609 10220
9930066353802 10221
9937556457774 10222
9985267058777 10223
10011329868717 10224
10044932498874 10225
10054919273923 10226
10075901486261 10227
10245086537856 10228
10245367509657 10229
10246895865391 10230
10259163672826 10231
10284178613150 10232
10291808658171 10233
10297542630180 10234
10348750821285 10235
10354015532820 10236
10428225409927 10237
10452027978497 10238
10508498416659 10239
10612086435169 10240
10613666377242 10241
10671886801075 10242
10678315266605 10243
10700559969710 10244
10728435693087 10245
10731174753052 10246
10741133808520 10247
10760164170605 10248
10784936289387 10249
10809174677085 10250
10869481938334 10251
10876761216547 10252
10913478782354 10253
10963129555159 10254
10976538455175 10255
11029579665171 10256
11061322172034 10257
11082159401163 10258
11088504655161 10259
11128029806019 10260
11157785013488 10261
11209074352467 10262
11210529065866 10263
11215888275092 10264
11222474688387 10265
11309167741547 10266
11320187161772 10267
11336564126335 10268
11424807252973 10269
11458438160125 10270
11459729743409 10271
11497789478206 10272
11534669238100 10273
11547322008513 10274
11590943014982 10275
11594056449277 10276
11594194891152 10277
11595288334395 10278
11657060376671 10279
11657798433019 10280
11670157313382 10281
11700843783584 10282
11720970232616 10283
11770943894724 10284
11777640797685 10285
11778697606319 10286
11825840294614 10287
11879015017641 10288
11943713113171 10289
12008046540709 10290
12013465590159 10291
12017871182657 10292
12040934359385 10293
12070624909775 10294
12102743658792 10295
12131877599417 10296
12158788843157 10297
12179104704806 10298
12214637184236 10299
12216603976992 10300
12255242789264 10301
12298816654562 10302
12376119238306 10303
12382261357902 10304
12428212605487 10305
12487775028090 10306
12526771775031 10307
12526862903980 10308
12533363521624 10309
12564292182556 10310
12565799335850 10311
12571728891309 10312
12602247641787 10313
12606011441778 10314
12631869097857 10315
12709814728886 10316
12768214052213 10317
12849087595480 10318
12885029313450 10319
12900320674641 10320
12936513970742 10321
12948112743241 10322
12958818084406 10323
12976713279983 10324
12990530274967 10325
13005274210416 10326
13021164747801 10327
13175989164232 10328
13184778469046 10329
13190633013985 10330
13197601379748 10331
13251986610121 10332
13285756644116 10333
13298100922635 10334
13349416473398 10335
13365533439887 10336
13424525591794 10337
13522621062693 10338
13556156366057 10339
13689855172576 10340
13815881637539 10341
13831870222046 10342
13841247397028 10343
13858230204184 10344
13947887089263 10345
13961474523201 10346
14051101468141 10347
14066668769329 10348
14164449076931 10349
14270158434758 10350
14284009466163 10351
14353176513529 10352
14386587069068 10353
14451473983346 10354
14549863799404 10355
14673140549500 10356
14690769736938 10357
14700700187382 10358
14769893489630 10359
14884244722191 10360
15003985237821 10361
15082001296714 10362
15195515186641 10363
15268715721103 10364
15296010184065 10365
15322761014470 10366
15399081243028 10367
15423609566235 10368
15443462179429 10369
15447335550223 10370
15449926329764 10371
15474566191113 10372
15476371063885 10373
15501596007109 10374
15508982842321 10375
15523548044211 10376
15566057812600 10377
15639598973108 10378
15641865305547 10379
15673794268342 10380
15693701409283 10381
15753085113958 10382
15758506996897 10383
15885440573459 10384
15892922906308 10385
15936209785882 10386
15964128494399 10387
16059647806709 10388
16060436216305 10389
16074693744060 10390
16075518499574 10391
16129292176547 10392
16190956827885 10393
16191614385147 10394
16212617448569 10395
16341179634052 10396
16373326855692 10397
16395095622588 10398
16506593545986 10399
16540485485903 10400
16569803623260 10401
16636530783665 10402
16642609491767 10403
16786472922145 10404
16793411198126 10405
16849387602700 10406
16862680263177 10407
16874754163254 10408
16874918145787 10409
16886100315823 10410
16904465099668 10411
16925736443923 10412
16981088372881 10413
16996498323705 10414
17044077114814 10415
17124615183160 10416
17197042627141 10417
17199838806135 10418
17258278913179 10419
17274267256514 10420
17312079202181 10421
17332603319381 10422
17380234746607 10423
17384575846305 10424
17506034785657 10425
17558865780286 10426
17609705800612 10427
17645341238237 10428
17658846622103 10429
17684899879929 10430
17702247782318 10431
17785485041688 10432
17793012553379 10433
17894590550351 10434
17927368778122 10435
17998392167329 10436
18048587343415 10437
18048747176288 10438
18105123563505 10439
18126932131595 10440
18163857652206 10441
18187961773555 10442
18238504361837 10443
18262883414868 10444
18290882576744 10445
18360071090876 10446
18458960950421 10447
18459486108261 10448
18549039262309 10449
18625327843767 10450
18680983477200 10451
18701597531103 10452
18706299990007 10453
18791684983897 10454
18798731231742 10455
18812776656795 10456
18880085485646 10457
18895686273638 10458
18991322519969 10459
19003029088493 10460
19007610344553 10461
19022888796058 10462
19052870828657 10463
19120360197723 10464
19155802080601 10465
19237899120685 10466
19260855532026 10467
19293707756977 10468
19309605682345 10469
19319699665618 10470
19369723622937 10471
19474897961353 10472
19517191832859 10473
19520569837958 10474
19669141176829 10475
19681053723386 10476
19742757777593 10477
19772921841029 10478
19803848366213 10479
19813288589499 10480
19859766367929 10481
19878702430997 10482
19896416550385 10483
19928239013593 10484
19941257650829 10485
19943300536041 10486
19957709462725 10487
20007999516371 10488
20045210516492 10489
20106037371785 10490
20127295354812 10491
20144866174733 10492
20151530988329 10493
20187975936753 10494
20230963927810 10495
20304153831415 10496
20402145737591 10497
20426423444982 10498
20435759397162 10499
20544036147186 10500
20596080973803 10501
20644357387043 10502
20727065906081 10503
20745621753634 10504
20754226758403 10505
20884518084456 10506
20893616230813 10507
21102821041840 10508
21139052333598 10509
21323151231796 10510
21458176760833 10511
21486802437646 10512
21665930543949 10513
21712465384404 10514
21764171410656 10515
21940800209321 10516
21990675055203 10517
22041406806435 10518
22142507056252 10519
22158248306125 10520
22232971473195 10521
22398722006843 10522
22468791459213 10523
22497455254897 10524
22501525487957 10525
22535471080262 10526
22562514932927 10527
22586013633460 10528
22606871787918 10529
22642343623417 10530
22684784559739 10531
22897659229496 10532
22918934558796 10533
23103304001753 10534
23195653782592 10535
23254304006796 10536
23435686569375 10537
23477822655661 10538
23602660432337 10539
23619714402917 10540
23655621249800 10541
23755082772501 10542
23815267735321 10543
23819512389466 10544
23905315274137 10545
23929714017127 10546
23976004137677 10547
24260350422995 10548
24457170801039 10549
24616446011999 10550
24747724842486 10551
25038551222792 10552
25273355496714 10553
25298251891586 10554
25336667647855 10555
25399969766601 10556
25508452050634 10557
25547296418889 10558
25586526301597 10559
25915400503303 10560
26034507540155 10561
26062970084983 10562
26259373506007 10563
26367155959042 10564
26393740420247 10565
26467202779927 10566
26577110807569 10567
26759116350578 10568
26802374570618 10569
26867126232391 10570
26916080310553 10571
26916300503796 10572
27001503022987 10573
27003868740854 10574
27042766964991 10575
27280682055479 10576
27296533441352 10577
27397327659596 10578
27434710015830 10579
27441820867581 10580
27540457997209 10581
27725189983968 10582
27844485911763 10583
27991554324558 10584
28021496981489 10585
28053325834355 10586
28053469986252 10587
28063611760132 10588
28224168631463 10589
28334742094491 10590
28336755423104 10591
28377388971828 10592
28385469737872 10593
28390101830324 10594
28665524888339 10595
28708490058730 10596
28928019963541 10597
28955034061973 10598
28985372027231 10599
29033582178643 10600
29053198918164 10601
29316389203641 10602
29327676957048 10603
29396749080341 10604
29412143846143 10605
29445923111023 10606
29455708094747 10607
29480171924148 10608
29519294991988 10609
29536513020348 10610
29602921826402 10611
29620396571629 10612
29629226902361 10613
29696364374774 10614
30062542746759 10615
30114435230027 10616
30171651926108 10617
30266746952681 10618
30397368536780 10619
30591645521122 10620
30665341905285 10621
30828716035610 10622
30849132837191 10623
30933641455792 10624
31051893827100 10625
31156971726785 10626
31184773387116 10627
31274825796002 10628
31616371113334 10629
31665880449639 10630
31674901604837 10631
31760912070798 10632
31768899563157 10633
31787771740385 10634
31863437453854 10635
32063836748645 10636
32726448851251 10637
32747135232369 10638
32758107341309 10639
32889425096803 10640
33363544159014 10641
33515818923591 10642
33582493411707 10643
33817127791379 10644
33845590221524 10645
33905290667539 10646
33971555910412 10647
34027772281773 10648
34064830151770 10649
34113382481826 10650
34145886198153 10651
34225788614930 10652
34311233958480 10653
34335845032577 10654
34369519106787 10655
34451615790012 10656
34569551197434 10657
34579742943587 10658
34610488059659 10659
34677120973584 10660
34687455022804 10661
34769889388987 10662
34807223588524 10663
34810494201011 10664
34824012318916 10665
34840491976758 10666
34951667914040 10667
35058878474329 10668
35152197899716 10669
35325243121784 10670
35491857490624 10671
35669945422581 10672
35685494629424 10673
35821030893846 10674
35844833188067 10675
35916093426767 10676
36066313772804 10677
36089846359523 10678
36211768586454 10679
36337674804085 10680
36355227501342 10681
36406246486660 10682
36421529930501 10683
36564616282049 10684
36615117221539 10685
36626090309711 10686
36694373134116 10687
36773871394897 10688
36796384363814 10689
36839938297151 10690
36883977448502 10691
37129497460350 10692
37215732596478 10693
37233837869106 10694
37259432474903 10695
37328231795578 10696
37462267486552 10697
37486365751348 10698
37488016982034 10699
37509101089287 10700
37755725337527 10701
37780529219476 10702
37866778427717 10703
37921160851734 10704
37941984792272 10705
38089460288329 10706
38200032748367 10707
38293787101242 10708
38371795470051 10709
38574224702732 10710
38597415597008 10711
38818496107925 10712
38953569545783 10713
39141085909296 10714
39148370355811 10715
39187241813977 10716
39210292907632 10717
39214255229627 10718
39217742709302 10719
39225583117690 10720
39349589784572 10721
39367226727020 10722
39378186823509 10723
39425199593385 10724
39442185152379 10725
39512974363090 10726
39781209577755 10727
39802828882783 10728
39903383704975 10729
39914520280901 10730
39915233358739 10731
40032306507935 10732
40068801624373 10733
40219058631395 10734
40230351280437 10735
40303662969474 10736
40846549838257 10737
40911754196135 10738
41006089917123 10739
41208832508466 10740
41418735913343 10741
41578931752779 10742
41661583373145 10743
42099544764466 10744
42103229719430 10745
42143125626138 10746
42342827896593 10747
42358979897351 10748
42519804967903 10749
42581465967333 10750
42648675207828 10751
42650418095566 10752
43005489844528 10753
43120398087271 10754
43496298301730 10755
43882457606278 10756
43893513629676 10757
43968342670204 10758
43981772133688 10759
44116264830745 10760
44305427465707 10761
44431089931174 10762
44433809356595 10763
44575987609282 10764
44856327251838 10765
45142824299643 10766
45377609893045 10767
45387932200347 10768
45402897896132 10769
45410911301176 10770
45434811591551 10771
45437814878571 10772
45557527178301 10773
45578464492622 10774
45580866816401 10775
45684781570862 10776
45737047505999 10777
46049952280680 10778
46145626422856 10779
46153047696701 10780
46208205982181 10781
46362957013669 10782
46501169077503 10783
46522841908597 10784
46674485221203 10785
46795196487005 10786
46904998274567 10787
47051381847883 10788
47098335628207 10789
47290748543278 10790
47380988625268 10791
47514125452595 10792
47727193976130 10793
47764581213159 10794
47802305917935 10795
48291777498247 10796
48326243027932 10797
48401639964753 10798
48699306164149 10799
48883958302292 10800
48958481075260 10801
49163694599387 10802
49183123186814 10803
49279123539802 10804
49476249436205 10805
49491811953638 10806
49663679638531 10807
49683877769128 10808
49743270024171 10809
49854226587998 10810
49863122233465 10811
50023023466414 10812
50218378985302 10813
50235605283989 10814
50431896357881 10815
50433667863458 10816
50552136968526 10817
50599640088019 10818
50738460182914 10819
50875476547166 10820
50980508024535 10821
51027371730526 10822
51569543082049 10823
51959296543609 10824
52019684437761 10825
52072717981401 10826
52104285444276 10827
52208948064071 10828
52279398945547 10829
52796298076504 10830
52831152525962 10831
52946152472311 10832
52946666012726 10833
53067404567677 10834
53176929433255 10835
53263476323563 10836
53792191538598 10837
54256611004258 10838
54307235621023 10839
54358909494053 10840
54379542143465 10841
54468611215015 10842
54535363653906 10843
54939748000450 10844
55108796562583 10845
55125210657465 10846
55215608814701 10847
55329299469746 10848
55341528441928 10849
55743565335422 10850
56099395415748 10851
56659640024374 10852
56803458126021 10853
57110253269208 10854
57146997612549 10855
57325304805351 10856
57414454016816 10857
57427852314050 10858
57604625797047 10859
57870123826740 10860
57979448204182 10861
58302980459139 10862
58353793310641 10863
58800741613736 10864
58972602571087 10865
59275728996586 10866
59503745029844 10867
59710867088283 10868
59897299698355 10869
59943977621803 10870
60456809981971 10871
61051572065371 10872
61097132270435 10873
61479009836545 10874
61906916707364 10875
62061584165658 10876
62135956265903 10877
62728724341507 10878
62796242798413 10879
62894300889276 10880
62993643181676 10881
63044268016966 10882
63530948728899 10883
63628842065470 10884
63752388803780 10885
63928781393985 10886
64011549745935 10887
64250267651538 10888
64922603531467 10889
65116448467821 10890
65227369632108 10891
65338949334330 10892
65375342157589 10893
65516573311779 10894
65919533468048 10895
66022402831237 10896
66184172731418 10897
66195965635183 10898
66900408568703 10899
67013023781289 10900
67226648399045 10901
67350486319993 10902
67405618002224 10903
67411482058989 10904
67432739139594 10905
67441306197444 10906
67473608596484 10907
68010757692347 10908
68551387646304 10909
68940668406034 10910
69173952168863 10911
69309912863292 10912
69358203764232 10913
69397435659140 10914
69637843041290 10915
69779708160549 10916
69874207646923 10917
69937871172701 10918
70290720259834 10919
70325350052105 10920
70468415337805 10921
70548275313846 10922
70556808289338 10923
70569123920233 10924
70871458420017 10925
71671467687369 10926
71696749330515 10927
71755341755819 10928
72307372141474 10929
72345114385221 10930
72349928485745 10931
72825243931555 10932
72940076444670 10933
73057695321711 10934
73517137475063 10935
73713498208040 10936
74055074644352 10937
74120679639433 10938
74273190239067 10939
74677771681330 10940
74969683474919 10941
75098011975195 10942
75125758004137 10943
75304323019796 10944
75494769517177 10945
75556344187536 10946
75607568775671 10947
76239420301959 10948
76416564569012 10949
76446917994094 10950
76477422560504 10951
76580868126321 10952
76914498808027 10953
76926718195146 10954
77187122471157 10955
77306562278171 10956
77426584793249 10957
77667224140883 10958
78572755240935 10959
78619988146626 10960
78734910552521 10961
78807327831719 10962
78879411929887 10963
78883660844980 10964
79018758362343 10965
79379825093764 10966
79505824981305 10967
79578502123273 10968
79596840149633 10969
79619964841306 10970
80109773625391 10971
80118139901932 10972
80325461721565 10973
80908869476192 10974
80994745763464 10975
81423255906784 10976
81870759405391 10977
81948055702665 10978
82176336409693 10979
82330291428598 10980
82466937853204 10981
82654173234399 10982
82988414299253 10983
83028521517824 10984
83082304168704 10985
83397725908486 10986
83527901959892 10987
83563934152155 10988
83661907828224 10989
83745626217387 10990
83827067481795 10991
85986012726220 10992
86518652222583 10993
86553361028892 10994
86713856588205 10995
86763404426601 10996
86766719995556 10997
87279335032638 10998
87433269577549 10999
87738561729671 11000
87760262417171 11001
88031313015492 11002
88152618881383 11003
89057654599669 11004
89139576882135 11005
89159858506927 11006
89322012557725 11007
89539041238667 11008
89732031616037 11009
89798184333219 11010
90101003230004 11011
90298455630233 11012
90841445717574 11013
91076854005417 11014
91091251847865 11015
91291210799898 11016
91445115397480 11017
91490466945990 11018
91522099304518 11019
91774637767975 11020
91866113083553 11021
92131843406384 11022
92234936522071 11023
92280052547803 11024
92358200151033 11025
92459267903421 11026
92803884451516 11027
93084585483557 11028
93732502275984 11029
94761563926699 11030
95104344793733 11031
95347525259049 11032
95666758056570 11033
95787858229584 11034
95841939490795 11035
96091534249629 11036
96092785180953 11037
96896298389746 11038
96915095886461 11039
97138368402337 11040
97189834234448 11041
97598790903916 11042
98934977918441 11043
99191645898035 11044
99236768261529 11045
99592156748192 11046
99968011038237 11047
100036215346723 11048
100131876292309 11049
100180495039030 11050
100202991360698 11051
100377046775964 11052
101031241801341 11053
101433242878565 11054
101544359591423 11055
101918940511476 11056
102162011008831 11057
102489158022382 11058
102596320034842 11059
102670606067609 11060
102959429455370 11061
103439658508652 11062
103467499687004 11063
103484071918713 11064
103514642248313 11065
103713686473061 11066
103783754302287 11067
104806393121540 11068
104809467787523 11069
105001650034196 11070
105015573295865 11071
105443912985467 11072
105897601170664 11073
106012133855777 11074
106052739890425 11075
106152671737840 11076
106253854474313 11077
106907404837908 11078
107192313937369 11079
107496725350082 11080
107666978094190 11081
107999137281537 11082
108000679473780 11083
108090170779071 11084
108236918434239 11085
108514950948606 11086
108851040618001 11087
109230300684444 11088
109359561361003 11089
109684960486306 11090
109944535510610 11091
110171657368649 11092
110428602734273 11093
110718476334979 11094
110776986311356 11095
110891036858116 11096
111339019753216 11097
112156145270147 11098
113176328829730 11099
113186660681774 11100
113238321382145 11101
113467868406765 11102
113559464499670 11103
114207038081012 11104
114380534106560 11105
114458978675577 11106
115520293329039 11107
115551578177520 11108
116088881624582 11109
116508054728295 11110
116780147196262 11111
116870364305255 11112
116962503615763 11113
117018400628911 11114
117665622705087 11115
117898804879812 11116
118122105181596 11117
118510534260784 11118
118552604257294 11119
118932816408794 11120
119656405707276 11121
119714009990447 11122
120012934750775 11123
120138918890324 11124
120164279815924 11125
121374540609100 11126
121727382972839 11127
122266376569391 11128
122759348978048 11129
122826791331584 11130
122867226558641 11131
123361300559354 11132
123693828758829 11133
123967809586656 11134
123977253259770 11135
124311968146954 11136
124477202448493 11137
125089706595455 11138
125431911198518 11139
125509250692583 11140
125904661700945 11141
125922279146243 11142
125959158664678 11143
125995849860727 11144
126067732703231 11145
126138733493433 11146
126160038752142 11147
126253055058667 11148
126376252759162 11149
126751770378687 11150
127041000980810 11151
127067709588408 11152
127397897864633 11153
127525179937413 11154
128061198901989 11155
128297242119581 11156
128473665376168 11157
128489857814598 11158
128712555868996 11159
128965068149797 11160
129802338696966 11161
129829227566724 11162
130015304365731 11163
130203216705838 11164
130677062769098 11165
130987091095994 11166
131109984073329 11167
131460965859721 11168
132463635992295 11169
132577150713316 11170
132650845404003 11171
132862228943735 11172
132951030948548 11173
133106318939393 11174
133468612519717 11175
134427861334412 11176
134550654715649 11177
135306242444518 11178
135554893934457 11179
135723883411504 11180
135862301307505 11181
136607262012982 11182
136885440966131 11183
137477174309563 11184
137505349558065 11185
137886310146135 11186
138846841753678 11187
138856890219443 11188
139012944498905 11189
139176293015372 11190
139549058795306 11191
140587284698203 11192
141180909139767 11193
141806303628337 11194
142049076293520 11195
142074019634455 11196
142274935697070 11197
143165575397441 11198
143258057318772 11199
143293670814071 11200
143570017029376 11201
143611430443872 11202
143677679158755 11203
144346450158033 11204
145195987222783 11205
145440873818749 11206
145500748480083 11207
147669380734354 11208
149142807804942 11209
149531082410038 11210
150162307987147 11211
150309010608396 11212
150970538128189 11213
151053921798995 11214
151246570676421 11215
152793287392467 11216
152908699793029 11217
153008621659419 11218
153086220631736 11219
153147591520858 11220
153252999835061 11221
153942622907439 11222
155754680679840 11223
156126764796355 11224
156140318081746 11225
156672769891705 11226
156759508867952 11227
157218453229978 11228
157593390926395 11229
157946098350753 11230
159576930004810 11231
160131541985720 11232
160853127360036 11233
160917247432751 11234
162001792177897 11235
162532431269776 11236
162607064981468 11237
162830714952821 11238
163025073648235 11239
163177883147847 11240
163543407258361 11241
163554859443603 11242
163573269399589 11243
164973986865523 11244
165107972368842 11245
165275595612465 11246
165766388117371 11247
166245817559423 11248
166747208815817 11249
166969693699184 11250
167131787238641 11251
168594156574733 11252
168665849929282 11253
169718945393332 11254
169832559025605 11255
170266234159980 11256
170279432735359 11257
170451934224718 11258
170928876351450 11259
171002267199744 11260
171073027274145 11261
171210942543482 11262
171513883838287 11263
172012534151199 11264
172484397062815 11265
172777882784665 11266
173346623801178 11267
173428570112121 11268
173626546250697 11269
173897302218490 11270
173984542707203 11271
174573182659581 11272
174921230173507 11273
175982668143600 11274
176009118069485 11275
176724603922599 11276
177464949356812 11277
178349399976967 11278
178357939450247 11279
178498549655652 11280
179033224003077 11281
179325116682300 11282
179606127100673 11283
179840236208794 11284
180751987188142 11285
182494900321371 11286
182541816837563 11287
182896335083889 11288
184173320965959 11289
184916163287596 11290
186373811299676 11291
186991852834674 11292
187380194884861 11293
187450404974815 11294
187538119763847 11295
188287949013220 11296
188484981138755 11297
188526456581261 11298
189329448863695 11299
190481453007143 11300
190690825865855 11301
191194491155283 11302
191233099012452 11303
191622956872889 11304
191663420200402 11305
193799497437856 11306
194199357822639 11307
194543027789513 11308
196183259997466 11309
196472620541402 11310
197061120866031 11311
198499319964568 11312
199139036758408 11313
199243308536761 11314
200295495864571 11315
200333771084873 11316
200822746693317 11317
201009091536873 11318
201325131797513 11319
201944132075062 11320
202059127955506 11321
202515370416682 11322
203108637659334 11323
203342817050214 11324
205874221593849 11325
206146164261756 11326
206351353711997 11327
207473749446300 11328
207505659934077 11329
207890380898005 11330
208043322505301 11331
210217593792199 11332
212676787617547 11333
213120139162842 11334
214403484618699 11335
216108203827020 11336
216264199278601 11337
216560717403169 11338
216949571253810 11339
217203455626894 11340
217346795962600 11341
217607906865691 11342
217792354748764 11343
218495934233808 11344
218581615683201 11345
218985830003179 11346
219663425079255 11347
220631464730661 11348
220702038656489 11349
220805218209569 11350
221434310844203 11351
221996524726080 11352
222169214255342 11353
222173917064858 11354
222182082464449 11355
222385821030227 11356
222464520501427 11357
223075533023688 11358
223142949110268 11359
223340045952423 11360
225362453809837 11361
225522344776678 11362
226757979706453 11363
226908953546980 11364
227891066483322 11365
228134599214889 11366
228852082864903 11367
230215381815828 11368
232155571796177 11369
232584802248611 11370
232983615206283 11371
233396594598682 11372
234722968645307 11373
234860571715358 11374
235849534317927 11375
236189790687178 11376
236736232659775 11377
237676826361281 11378
237716597381242 11379
238272996971725 11380
238378049396265 11381
239051030292323 11382
239814130258813 11383
240021939401140 11384
242352881891280 11385
243076749579896 11386
243088187982221 11387
243476726648059 11388
244965503743381 11389
245746148381368 11390
247442868935429 11391
247937960813807 11392
248133971002168 11393
248302740631589 11394
249964007441473 11395
250452524577907 11396
252775823677191 11397
254238656865971 11398
254737004744906 11399
255278936819216 11400
255703636120512 11401
255861527460505 11402
256887373691691 11403
257083702866405 11404
258753031198491 11405
258774964162859 11406
259711876276128 11407
259763016523659 11408
262919378406326 11409
263842099567406 11410
263864837590005 11411
264238726254676 11412
264812644422077 11413
264904631718276 11414
265877120593870 11415
267956431260017 11416
268560548271328 11417
269185082370852 11418
271288612596700 11419
271966267631890 11420
274190072215108 11421
275499776108551 11422
275963667835047 11423
276555580064340 11424
277085099039396 11425
278981361623823 11426
279638122403053 11427
280495887710787 11428
281350723543019 11429
282173005223055 11430
282450636015512 11431
283281891192566 11432
283623904449373 11433
283972568253334 11434
284264272764604 11435
284542503544675 11436
284650292555885 11437
285172193585030 11438
286889092930502 11439
288194298328162 11440
288285713025721 11441
288747409062400 11442
288974523009394 11443
289069777925920 11444
289832489424704 11445
291403564214085 11446
291662603725610 11447
291864882929736 11448
292258475719775 11449
292382142549935 11450
294167778996684 11451
294172783778225 11452
296019454467475 11453
296567835346791 11454
298217899353061 11455
300097816261183 11456
300236756725428 11457
300609402652420 11458
301502932650018 11459
302377125109159 11460
305685996620866 11461
307378134921931 11462
307841975743737 11463
308500152728950 11464
308654433950818 11465
309879796948151 11466
310585092768569 11467
310808979291522 11468
311060135098557 11469
311386500028775 11470
311448549751976 11471
312055833030149 11472
312110499901879 11473
312926825458787 11474
313601685293542 11475
314049198376454 11476
314710710721179 11477
315253371187251 11478
316865827032421 11479
316893091984147 11480
317251999917586 11481
318117728711454 11482
320171850410295 11483
320410352225154 11484
320593590787257 11485
321504555748389 11486
322295507814675 11487
323382956901876 11488
325592809202469 11489
325957290686227 11490
327734927764635 11491
331995884227764 11492
333748420800992 11493
333781685985838 11494
334838602613213 11495
335641937437671 11496
335813047413563 11497
336144087728384 11498
336500105725465 11499
336505424801772 11500
336779440911736 11501
336828518054183 11502
338238111182516 11503
339041356883632 11504
339360410727272 11505
339960978445041 11506
343284054463023 11507
343827020797696 11508
344026332599110 11509
344105079378894 11510
349004840731589 11511
349909473594058 11512
351273369046929 11513
351402016649600 11514
353649184501098 11515
354182096282876 11516
354544085135081 11517
356745513198796 11518
358248984310409 11519
359302860508808 11520
359827924693972 11521
359984796801723 11522
360302076265077 11523
360363753522005 11524
360809907385620 11525
362125506737369 11526
362818996874701 11527
362929486486024 11528
364856086227984 11529
366152477178746 11530
367754986747630 11531
369101592676967 11532
370927761538396 11533
373083983626582 11534
373141970328532 11535
374018641791271 11536
374527538226074 11537
375797305551228 11538
376384803810958 11539
377665894972730 11540
379375572399418 11541
383542672308210 11542
383638532949450 11543
383715080171099 11544
384037823751214 11545
384130259380131 11546
386569806882329 11547
387690913852511 11548
389073520359804 11549
390481728566013 11550
390770065319210 11551
391355516194006 11552
392452535772187 11553
394030996695736 11554
394538620992520 11555
400659563278551 11556
401286147299513 11557
401493039632317 11558
402565407986980 11559
404226188465192 11560
404701384102355 11561
405431009358298 11562
406113440473055 11563
407449224700966 11564
407976578346224 11565
408236998390653 11566
410874367900462 11567
412042951355863 11568
412265781924520 11569
412387237177985 11570
414732146635831 11571
415122818236422 11572
415142155934987 11573
419691268372393 11574
420051787007452 11575
423622748919879 11576
424000960813666 11577
424826407048158 11578
424880713461523 11579
425074871829822 11580
425531186017607 11581
428398840461389 11582
428898038791051 11583
429582769037490 11584
430804506084218 11585
431586786072553 11586
431639126859243 11587
431650802330065 11588
432149805147302 11589
432872831801249 11590
433147143210404 11591
434560476046411 11592
434755218287523 11593
437398067539156 11594
440957507217022 11595
442466890674037 11596
443022892588530 11597
443272104103498 11598
445591141968373 11599
445848945124574 11600
446573612633305 11601
448645318960081 11602
449168169225169 11603
449272946551657 11604
450379596859995 11605
451401346241110 11606
454664700732285 11607
455329473688079 11608
456935629550023 11609
457485113852609 11610
458168002834108 11611
459002537624335 11612
459099934294559 11613
459562768672479 11614
462381826219247 11615
462757308345738 11616
469143770240521 11617
469347690102118 11618
472764728034620 11619
473871892399079 11620
475257264577034 11621
477360445476227 11622
478488755897537 11623
479168207474973 11624
479273143909936 11625
480005261696465 11626
480267807174872 11627
480914570283205 11628
482473455752302 11629
483849795996935 11630
485310700045562 11631
485689659732869 11632
486769676289491 11633
486892305533701 11634
487073828840452 11635
488775848632939 11636
492937986917115 11637
492966707510479 11638
493897079262096 11639
503554097195152 11640
503730777406899 11641
504210560248946 11642
506827698523404 11643
507433799978453 11644
510189499124759 11645
511248967551506 11646
512424261547206 11647
516664787741664 11648
517004297354827 11649
518222465869854 11650
518315042395560 11651
518390587328119 11652
521439430315321 11653
525718449610919 11654
526156673901492 11655
526351362160824 11656
526953291401057 11657
527059467298270 11658
528176186879356 11659
528205591680565 11660
529955402709531 11661
530093415696873 11662
531253138866819 11663
531436737139273 11664
533954009608238 11665
534253391902450 11666
535364999606576 11667
537111457774803 11668
537874351681434 11669
537885626277025 11670
539085549411754 11671
539670633691047 11672
542078747469845 11673
542737391805751 11674
544394941614654 11675
545868513721788 11676
547731305551783 11677
547928618343749 11678
548172948160250 11679
549641236498207 11680
550900415754552 11681
553378468821034 11682
559151284928036 11683
560480819554537 11684
561660501527702 11685
561862689235947 11686
562301715835315 11687
564232309041830 11688
565109753594448 11689
569026672870477 11690
570382996495533 11691
570578895696500 11692
571183926715614 11693
571324284929869 11694
571537987265671 11695
571638905941184 11696
571716405402701 11697
571723607283347 11698
574179404220971 11699
574929964019582 11700
576013535698057 11701
577521772954300 11702
578479897545268 11703
578749132645832 11704
579049714409178 11705
579503130257826 11706
579677512801541 11707
580121771294941 11708
583471645549670 11709
584678310736090 11710
586818716343775 11711
591615184452416 11712
592041197579356 11713
593380560496504 11714
593915043660522 11715
594034558164966 11716
594048567170338 11717
594873690441785 11718
599177352073270 11719
599538679486982 11720
601063541250097 11721
602393284304240 11722
603262022415983 11723
605857518060963 11724
608077603069450 11725
608833020860980 11726
609148395885363 11727
614778832990591 11728
622948099206811 11729
623372190050321 11730
625420550401754 11731
625744828747863 11732
626473315032701 11733
631881530604135 11734
632268840517882 11735
633880738083831 11736
635535260186491 11737
638291259963026 11738
639026350929769 11739
639043764042899 11740
645282024062525 11741
646566320843825 11742
647036755938729 11743
647833013291957 11744
648744649641700 11745
649338506764181 11746
652725207186107 11747
653904576644242 11748
654073853791978 11749
656355079709929 11750
659729985899920 11751
660566959301089 11752
662037799708799 11753
666376727069686 11754
666566344218950 11755
666598350933724 11756
668049657469755 11757
668728889558658 11758
669452511466175 11759
669824850219500 11760
671682383898069 11761
676117600345774 11762
681389578267562 11763
688544031266066 11764
693029563180802 11765
693746701772872 11766
694031458928846 11767
696989003927515 11768
701212643066547 11769
704580745064137 11770
705458270998405 11771
708847901541871 11772
710734936115905 11773
710822061486331 11774
711550280816961 11775
712316556403103 11776
713760988575422 11777
715952731640513 11778
717309268001120 11779
718873667767076 11780
722042211785227 11781
724812802584696 11782
725335658606567 11783
726505278177356 11784
729802801431869 11785
729859919048463 11786
729905319672997 11787
730166806288415 11788
734186677626531 11789
734754859988255 11790
737277102343553 11791
738736941410831 11792
741733872643349 11793
747251706682807 11794
751167905114308 11795
752811170073175 11796
753541910099072 11797
755554913776293 11798
756715996209858 11799
758832341570575 11800
760213459091221 11801
763236953111309 11802
763370767144908 11803
766075396201994 11804
771080681664572 11805
772697640870947 11806
776135066226751 11807
777327943617770 11808
777497997335978 11809
785462487362495 11810
786920127627559 11811
790278213903690 11812
795042591996581 11813
797525364041169 11814
799294714917492 11815
800759584336185 11816
806807942334592 11817
808397153129014 11818
813329288728340 11819
813385704520667 11820
813999096856399 11821
814627729073536 11822
814817659721017 11823
815112861948394 11824
817245005871526 11825
819322156881060 11826
820476671365680 11827
823345273986381 11828
824378093350241 11829
825722591164475 11830
830305003129236 11831
832912516993615 11832
834931107172065 11833
835604396085876 11834
837187688303972 11835
837894462797568 11836
843255005171265 11837
844263588526551 11838
845776844949295 11839
848058349184764 11840
848065942196879 11841
850766264609322 11842
856919904900285 11843
857214776822067 11844
857556020813401 11845
857849317540701 11846
865496487420747 11847
868839209813565 11848
871218233833973 11849
887196487997998 11850
889365957559812 11851
892009276497729 11852
893794337616183 11853
898897817315606 11854
898919819082911 11855
902734104447705 11856
905534427955114 11857
907982309509879 11858
911047798107608 11859
915857238912926 11860
916788259216750 11861
934055023482407 11862
936276531557204 11863
937738644992050 11864
940579490345536 11865
941242014236057 11866
942794562888406 11867
943796171118928 11868
944863359899786 11869
947652963977296 11870
949617506732376 11871
950072793027227 11872
955247504541195 11873
956460297449949 11874
957028522923009 11875
957926108994841 11876
960743242992735 11877
961779444965911 11878
962040554376955 11879
964514522134805 11880
966093521380140 11881
967071479663352 11882
975229222313930 11883
980678455581421 11884
981031244496620 11885
981954519811429 11886
988902349087514 11887
988913100039831 11888
992385468259702 11889


==> zdplot.dat <==
0.00011770757367609267513  0.00015984654731457800511
0.0002576771733048499080  0.0003196930946291560102
0.0004191223811414168316  0.0004795396419437340153
0.0004640289833903844940  0.0006393861892583120205
0.0005346995671686396822  0.0007992327365728900256
0.0006001336069126730390  0.0009590792838874680307
0.0006621382435625061103  0.0011189258312020460358
0.0007562326377733122359  0.0012787723785166240409
0.0008804860265243729550  0.0014386189258312020460
0.0009286118647732085321  0.0015984654731457800512
0.0009718214758241827460  0.0017583120204603580563
0.0014297467361270563934  0.0019181585677749360614
0.0014316424270753326531  0.002078005115089514067
0.0014638498433123965304  0.002237851662404092072
0.0014945455731736813276  0.002397698209718670077
0.0016581539340087180426  0.002557544757033248082
0.0017212159699360520218  0.002717391304347826087
0.0017585733185046394501  0.002877237851662404092
0.002070065827005422492  0.003037084398976982097
0.002726538921359067244  0.003196930946291560102
0.002878535061389484355  0.003356777493606138107
0.002893430664638135191  0.003516624040920716113
0.002920227533865918137  0.003676470588235294118
0.003335911440200656185  0.003836317135549872123
0.003570702051430478467  0.003996163682864450128
0.003772306275336073478  0.004156010230179028133
0.003780626246231404115  0.004315856777493606138
0.004116983493203614613  0.004475703324808184143
0.004537136657631222359  0.004635549872122762148
0.004591549490966577515  0.004795396419437340153
0.005061278561499216373  0.004955242966751918159
0.005094885301466391988  0.005115089514066496164
0.005142119705363326398  0.005274936061381074169
0.005407648663121942521  0.005434782608695652174
0.005710991019832506075  0.005594629156010230179
0.005839441287433960674  0.005754475703324808184
0.006536186004747700450  0.005914322250639386189
0.006580153329405885721  0.006074168797953964194
0.006699797640332167116  0.006234015345268542199
0.006725240653188151660  0.006393861892583120205
0.006974042986247603619  0.006553708439897698210
0.006998164180576744901  0.006713554987212276215
0.007058319787545396900  0.006873401534526854220
0.007443897334701167955  0.007033248081841432225
0.007493346185245584531  0.007193094629156010230
0.007652833611937313884  0.007352941176470588235
0.007766101697247056507  0.007512787723785166240
0.007799874973498711279  0.007672634271099744245
0.007869447932236085674  0.007832480818414322251
0.007911685366975983786  0.007992327365728900256
0.008169083753362781790  0.008152173913043478261
0.008212713801599357795  0.008312020460358056266
0.008220933741865252744  0.008471867007672634271
0.008414838770775690303  0.008631713554987212276
0.008442890662381832543  0.008791560102301790281
0.008542226542707103499  0.008951406649616368287
0.008875466505668155295  0.009111253196930946291
0.009457540761048599138  0.009271099744245524297
0.009590696461109964392  0.009430946291560102301
0.009678901061881113383  0.009590792838874680307
0.009726080333797364145  0.009750639386189258312
0.009897997109743832227  0.009910485933503836317
0.009928592931989078266  0.010070332480818414323
0.010291498007686888371  0.010230179028132992327
0.010410394468282935476  0.010390025575447570333
0.010446022736713614671  0.010549872122762148338
0.010531245285695150822  0.010709718670076726343
0.010708612182205291634  0.010869565217391304348
0.010717597646624342912  0.011029411764705882353
0.011251701201132742418  0.011189258312020460358
0.011364238844105788479  0.011349104859335038363
0.011420554656465963549  0.011508951406649616368
0.011811844391828850636  0.011668797953964194374
0.012003610448877388444  0.011828644501278772378
0.012134486709727703875  0.011988491048593350384
0.012404791912584114151  0.012148337595907928388
0.012696828816039420688  0.012308184143222506394
0.012866649302935355188  0.012468030690537084399
0.013048525101935408378  0.012627877237851662404
0.013067504366955492130  0.012787723785166240410
0.013354573927131883279  0.012947570332480818414
0.013374962456458938054  0.013107416879795396420
0.013397872237228458549  0.013267263427109974424
0.013536990667295169968  0.013427109974424552430
0.013827971594396006055  0.013586956521739130435
0.013856933648340688125  0.013746803069053708440
0.013970063589576711821  0.013906649616368286445
0.014125900998980053374  0.014066496163682864450
0.014271020660229652282  0.014226342710997442455
0.014408172602980026292  0.014386189258312020460
0.014468527593615958509  0.014546035805626598465
0.014595629590289149341  0.014705882352941176471
0.014695897056709068543  0.014865728900255754475
0.015457953227969470779  0.015025575447570332481
0.015567921738820803995  0.015185421994884910486
0.015996879493950002032  0.015345268542199488491
0.016165900576030233903  0.015505115089514066497
0.016523615272847706200  0.015664961636828644501
0.016713340100523400727  0.015824808184143222506
0.016771551053549547530  0.015984654731457800512
0.017065576443789229212  0.016144501278772378517
0.017262291665673043971  0.016304347826086956522
0.017271758167648820327  0.016464194373401534526
0.017355284592081918133  0.016624040920716112533
0.017547331616427715660  0.016783887468030690537
0.017747631363381440691  0.016943734015345268542
0.018047715337043254185  0.017103580562659846547
0.018180135939443076858  0.017263427109974424553
0.018184922782191122998  0.017423273657289002558
0.018217332177956927556  0.017583120204603580562
0.018568212538270219240  0.017742966751918158569
0.018869343167689532558  0.017902813299232736573
0.019134559064873653058  0.018062659846547314578
0.019473020245851461209  0.018222506393861892583
0.019657053344968913984  0.018382352941176470589
0.020386937392342106920  0.018542199488491048594
0.020635614818395787514  0.018702046035805626598
0.020738925940232724479  0.018861892583120204603
0.020796218093988411845  0.019021739130434782609
0.020940926541035109070  0.019181585677749360614
0.020994828877177715991  0.019341432225063938619
0.021235872999233994914  0.019501278772378516623
0.021416520133590301149  0.019661125319693094630
0.021504013997223311142  0.019820971867007672634
0.021547498235073482248  0.019980818414322250639
0.022142831985412099950  0.020140664961636828645
0.022143964740019992470  0.020300511508951406650
0.022381406700520172268  0.020460358056265984655
0.022386958947825257072  0.020620204603580562659
0.022691590695571675276  0.020780051150895140666
0.022839394962654332478  0.020939897698209718670
0.022908774087079394137  0.021099744245524296675
0.022987697307951903853  0.021259590792838874680
0.023186447884796316184  0.021419437340153452686
0.024143307452416710857  0.021579283887468030691
0.024159324682681388467  0.021739130434782608695
0.024617357561806225928  0.021898976982097186700
0.024793489252902626545  0.022058823529411764706
0.024902310580757138832  0.022218670076726342711
0.024930394067320479084  0.022378516624040920716
0.025228855943011799972  0.022538363171355498722
0.025608567891671439464  0.022698209718670076727
0.025715355313512419436  0.022858056265984654731
0.025910050376745205569  0.023017902813299232736
0.025987220059681818643  0.023177749360613810742
0.026033156121034275435  0.023337595907928388747
0.026216030512927904968  0.023497442455242966752
0.026316795722408326114  0.023657289002557544756
0.026512216093747927994  0.023817135549872122763
0.026671021902085743464  0.023976982097186700767
0.026723637302209027727  0.024136828644501278772
0.026758082582639781154  0.024296675191815856777
0.026762487277084149606  0.024456521739130434783
0.026971558186525556604  0.024616368286445012788
0.027051496143257264750  0.024776214833759590792
0.027058970985335122877  0.024936061381074168797
0.027076082170134100780  0.025095907928388746803
0.027166417689180030600  0.025255754475703324808
0.027402284616326435685  0.025415601023017902813
0.027480314114560261822  0.025575447570332480819
0.027495973255536967669  0.025735294117647058824
0.027760340096685841683  0.025895140664961636828
0.027822743998767223277  0.026054987212276214833
0.027995616981728400851  0.026214833759590792840
0.028189082061430757452  0.026374680306905370844
0.028278489746199563573  0.026534526854219948849
0.028283409403018013751  0.026694373401534526854
0.028346505877202775984  0.026854219948849104860
0.028441159627241761930  0.027014066496163682865
0.028518894706428954328  0.027173913043478260869
0.028858028888008940386  0.027333759590792838874
0.028936861668700694417  0.027493606138107416880
0.029063214940894565021  0.027653452685421994885
0.029145711375952416923  0.027813299232736572890
0.029205186384955279560  0.027973145780051150896
0.029265638243696558629  0.028132992327365728901
0.029297634417197995533  0.028292838874680306905
0.029642660623520848743  0.028452685421994884910
0.029694628792336028517  0.028612531969309462916
0.029825645453075689863  0.028772378516624040921
0.029848069368185122461  0.028932225063938618926
0.029903846354038032863  0.029092071611253196930
0.030329472334116637491  0.029251918158567774937
0.030387443740864162063  0.029411764705882352941
0.030701652539376296515  0.029571611253196930946
0.030773270433153614268  0.029731457800511508951
0.030792769511591267196  0.029891304347826086957
0.030795687052728887210  0.030051150895140664962
0.03164433390913988351  0.030210997442455242966
0.03177717490651026125  0.030370843989769820973
0.03189820272694320380  0.030530690537084398977
0.03209273777814438088  0.030690537084398976982
0.03252680162834381824  0.030850383631713554987
0.03296694347706282908  0.031010230179028132993
0.03321774736262312336  0.031170076726342710998
0.03346066868357506883  0.03132992327365728900
0.03352657888006832026  0.03148976982097186701
0.03353901277750844859  0.03164961636828644501
0.03353977392076652277  0.03180946291560102302
0.03357597610168839987  0.03196930946291560102
0.03367129868300290753  0.03212915601023017903
0.03369269852908223008  0.03228900255754475703
0.03407321698549384099  0.03244884910485933504
0.03412322202441470609  0.03260869565217391304
0.03414374004974478638  0.03276854219948849105
0.03414579272064260288  0.03292838874680306905
0.03417328635890761508  0.03308823529411764706
0.03457647088995533508  0.03324808184143222507
0.03461391831252922872  0.03340792838874680307
0.03501309417679705932  0.03356777493606138107
0.03540872344098518370  0.03372762148337595908
0.03607881506098159724  0.03388746803069053708
0.03610964010483300026  0.03404731457800511509
0.03643110244352769256  0.03420716112531969309
0.03648178094165161778  0.03436700767263427110
0.03717849908460009038  0.03452685421994884911
0.03732989007113710980  0.03468670076726342711
0.03745572208108772733  0.03484654731457800512
0.03750945713991063504  0.03500639386189258312
0.03752510789299369484  0.03516624040920716112
0.03760526616200304663  0.03532608695652173913
0.03768408114216424500  0.03548593350383631714
0.03775053816652389811  0.03564578005115089514
0.03781233017215351580  0.03580562659846547315
0.03823334083533909838  0.03596547314578005115
0.03886413177451915753  0.03612531969309462916
0.03894238572491529996  0.03628516624040920716
0.03898871730964229371  0.03644501278772378517
0.03901021824200618531  0.03660485933503836317
0.03908352731984934445  0.03676470588235294118
0.03911743569050065036  0.03692455242966751918
0.03923897679002824821  0.03708439897698209719
0.03936956600991237696  0.03724424552429667519
0.03940901340416904919  0.03740409207161125320
0.03941399175848797414  0.03756393861892583120
0.03942145105040489576  0.03772378516624040921
0.03951197740423874492  0.03788363171355498721
0.03951916744456841869  0.03804347826086956522
0.03974317981714771994  0.03820332480818414322
0.03992421410179332372  0.03836317135549872123
0.04009864011401487865  0.03852301790281329923
0.04017945368384029968  0.03868286445012787724
0.04018032079711379328  0.03884271099744245524
0.04021698010504334503  0.03900255754475703325
0.04030055055320593599  0.03916240409207161125
0.04042126275441589658  0.03932225063938618926
0.04062409474663572616  0.03948209718670076726
0.04062686470149047729  0.03964194373401534527
0.04084062857965708626  0.03980179028132992327
0.04127933453463815202  0.03996163682864450128
0.04148478085941663256  0.04012148337595907928
0.04153689289486732966  0.04028132992327365729
0.04159306731407300554  0.04044117647058823530
0.04178643974099485787  0.04060102301790281330
0.04179559078626297866  0.04076086956521739130
0.04184521928361913033  0.04092071611253196931
0.04211448551878503639  0.04108056265984654731
0.04263664560882227411  0.04124040920716112532
0.04305729091387391826  0.04140025575447570332
0.04313778767440231869  0.04156010230179028133
0.04356279112712883323  0.04171994884910485934
0.04400491389535521286  0.04187979539641943734
0.04435037845049244476  0.04203964194373401535
0.04452071102848480057  0.04219948849104859335
0.04473357890542598145  0.04235933503836317135
0.04481566574165114895  0.04251918158567774936
0.04493553472261225381  0.04267902813299232737
0.04528052445387094041  0.04283887468030690537
0.04528391896165072437  0.04299872122762148338
0.04529567081304614886  0.04315856777493606138
0.04536486750823148021  0.04331841432225063939
0.04555602233350140444  0.04347826086956521739
0.04564746489672492445  0.04363810741687979540
0.04598367144443309951  0.04379795396419437340
0.04637099395002325692  0.04395780051150895141
0.04638630188832996247  0.04411764705882352941
0.04681890474214349504  0.04427749360613810742
0.04693303754479949223  0.04443734015345268542
0.04707563365733711913  0.04459718670076726343
0.04727382347598920054  0.04475703324808184143
0.04759146889369259559  0.04491687979539641944
0.04778617857759003488  0.04507672634271099744
0.04810857274854309769  0.04523657289002557545
0.04823457421825828625  0.04539641943734015345
0.04841007748523518876  0.04555626598465473146
0.04849902121851235778  0.04571611253196930946
0.04865575606170077510  0.04587595907928388747
0.04874657438228123135  0.04603580562659846547
0.04922711268884722235  0.04619565217391304348
0.04973153717666782620  0.04635549872122762148
0.04982778454548355348  0.04651534526854219949
0.04995354789833923633  0.04667519181585677749
0.05000284720788940574  0.04683503836317135550
0.05003978511860190639  0.04699488491048593350
0.05007181383515513733  0.04715473145780051151
0.05012131786485616092  0.04731457800511508951
0.05042345402797016305  0.04747442455242966752
0.05058748462919610485  0.04763427109974424553
0.05068857378600375825  0.04779411764705882353
0.05101650691604096056  0.04795396419437340153
0.05108980085953241805  0.04811381074168797954
0.05117540929803531628  0.04827365728900255754
0.05123389636982783612  0.04843350383631713555
0.05134356532169802364  0.04859335038363171355
0.05159163284872688607  0.04875319693094629156
0.05186783098352064788  0.04891304347826086957
0.05195941252619052558  0.04907289002557544757
0.05198104364984421142  0.04923273657289002558
0.05198338104746105464  0.04939258312020460358
0.05213013534461806744  0.04955242966751918158
0.05215226857843312337  0.04971227621483375959
0.05216884733359468496  0.04987212276214833759
0.05219433441803884960  0.05003196930946291560
0.05228825151908918498  0.05019181585677749361
0.05257197265092049319  0.05035166240409207161
0.05270172713311058785  0.05051150895140664962
0.05322115791135924351  0.05067135549872122762
0.05343036760402570040  0.05083120204603580563
0.05348691265800930783  0.05099104859335038363
0.05363494460586617740  0.05115089514066496164
0.05431875540999381471  0.05131074168797953964
0.05447435115843622002  0.05147058823529411765
0.05454614000174996910  0.05163043478260869565
0.05462381710262941132  0.05179028132992327366
0.05467766352889210968  0.05195012787723785166
0.05472340748007378092  0.05210997442455242967
0.05487678291969897585  0.05226982097186700767
0.05495359429920203089  0.05242966751918158568
0.05500497245881498672  0.05258951406649616368
0.05502013259522623144  0.05274936061381074169
0.05523362892448774229  0.05290920716112531969
0.05529108203853914486  0.05306905370843989770
0.05534310032576585231  0.05322890025575447570
0.05539580876259237058  0.05338874680306905371
0.05541517286910166823  0.05354859335038363172
0.05547913655672297042  0.05370843989769820972
0.05587076247796379630  0.05386828644501278772
0.05590669331244210794  0.05402813299232736573
0.05622228257750568197  0.05418797953964194373
0.05640272063516408773  0.05434782608695652174
0.05641796972536327984  0.05450767263427109974
0.05653353284071124067  0.05466751918158567775
0.05671053734868528208  0.05482736572890025576
0.05695533089953708634  0.05498721227621483376
0.05740819216937569090  0.05514705882352941177
0.05754608217893584552  0.05530690537084398977
0.05757620717234311763  0.05546675191815856777
0.05774751943368450074  0.05562659846547314578
0.05786105573150362919  0.05578644501278772378
0.05793012909657315658  0.05594629156010230179
0.05846330116943479767  0.05610613810741687980
0.05885513253297599745  0.05626598465473145780
0.05925875503376979546  0.05642583120204603581
0.05933416098174604997  0.05658567774936061381
0.05941380476666173500  0.05674552429667519182
0.05941865181240651174  0.05690537084398976982
0.05941958752595224380  0.05706521739130434782
0.05951906184281832666  0.05722506393861892583
0.05959341999140563533  0.05738491048593350384
0.05962933633632796587  0.05754475703324808184
0.05975385689069676093  0.05770460358056265985
0.05981308858363237516  0.05786445012787723785
0.05984224615843835502  0.05802429667519181586
0.06023245855405945032  0.05818414322250639386
0.06026098295975733762  0.05834398976982097187
0.06043087673639340005  0.05850383631713554987
0.06058732005587150696  0.05866368286445012788
0.06061438062235838762  0.05882352941176470588
0.06091323994325494197  0.05898337595907928389
0.06100836468128863190  0.05914322250639386189
0.06127263032270176655  0.05930306905370843990
0.06138889443350001536  0.05946291560102301790
0.06141373028471562080  0.05962276214833759591
0.06150870099600315564  0.05978260869565217391
0.06192755761112551010  0.05994245524296675192
0.06203833206785500943  0.06010230179028132992
0.06212167833418031602  0.06026214833759590793
0.06223031990078745770  0.06042199488491048593
0.06258763962026151690  0.06058184143222506394
0.06260722432098123749  0.06074168797953964195
0.06284881243399801206  0.06090153452685421995
0.06285578955911162760  0.06106138107416879795
0.06289911714031215365  0.06122122762148337596
0.06292754024867309582  0.06138107416879795396
0.06321397759015571023  0.06154092071611253197
0.06338154016237284262  0.06170076726342710997
0.06352609622716498720  0.06186061381074168798
0.06366245822878542375  0.06202046035805626599
0.06424635362009574559  0.06218030690537084399
0.06424722431607503048  0.06234015345268542200
0.06439091744538376739  0.06250000000000000000
0.06461899518687879123  0.06265984654731457800
0.06467833602778816432  0.06281969309462915601
0.06468657035249737115  0.06297953964194373401
0.06526273202854841805  0.06313938618925831202
0.06540221676272373429  0.06329923273657289002
0.06569534097933814237  0.06345907928388746803
0.06590198996315004348  0.06361892583120204603
0.06617893040117321403  0.06377877237851662404
0.06664341241262248606  0.06393861892583120205
0.06711324516327325386  0.06409846547314578005
0.06728956628946889462  0.06425831202046035806
0.06731449163489098886  0.06441815856777493606
0.06736748824320094368  0.06457800511508951407
0.06739482387984450454  0.06473785166240409207
0.06762498771421438866  0.06489769820971867008
0.06778562651636669660  0.06505754475703324808
0.06787438573953667265  0.06521739130434782609
0.06804076360547051408  0.06537723785166240409
0.06815668322564837500  0.06553708439897698210
0.06837068559825633640  0.06569693094629156010
0.06843986803287054909  0.06585677749360613810
0.06867337210566547088  0.06601662404092071611
0.06915553753983851243  0.06617647058823529412
0.06927824115985732133  0.06633631713554987213
0.06930451779726425728  0.06649616368286445013
0.06940162258930649927  0.06665601023017902813
0.06946050595235550346  0.06681585677749360614
0.06948369096186204995  0.06697570332480818414
0.06953649393243442646  0.06713554987212276215
0.06957381552191919306  0.06729539641943734015
0.06986667240864587750  0.06745524296675191816
0.06989773710946915422  0.06761508951406649616
0.07015698676486208329  0.06777493606138107417
0.07017547051370301467  0.06793478260869565217
0.07023312934420198878  0.06809462915601023018
0.07026279796551920988  0.06825447570332480818
0.07041159624665184218  0.06841432225063938619
0.07047376026659979803  0.06857416879795396420
0.07054641759666373711  0.06873401534526854220
0.07057417251352808331  0.06889386189258312021
0.07062728917892526418  0.06905370843989769821
0.07088001628699953289  0.06921355498721227622
0.07091526026309915033  0.06937340153452685422
0.07108600075707535100  0.06953324808184143223
0.07135088999362326326  0.06969309462915601023
0.07155166709126259089  0.06985294117647058823
0.07174085491998446725  0.07001278772378516624
0.07180348855034428030  0.07017263427109974424
0.07226638187525695803  0.07033248081841432225
0.07235873169188979203  0.07049232736572890025
0.07252451490332896175  0.07065217391304347826
0.07273991054884718672  0.07081202046035805626
0.07281870167213478602  0.07097186700767263427
0.07283217945505258965  0.07113171355498721228
0.07297018820407258746  0.07129156010230179028
0.07300833681296708335  0.07145140664961636829
0.07342555984267299694  0.07161125319693094629
0.07347181091082743351  0.07177109974424552430
0.07372723658958936153  0.07193094629156010230
0.07405401339398222786  0.07209079283887468031
0.07422604980159358704  0.07225063938618925831
0.07428679707153197143  0.07241048593350383632
0.07437290262716424837  0.07257033248081841432
0.07468076440409408837  0.07273017902813299233
0.07480049919753668342  0.07289002557544757033
0.07494406666321957034  0.07304987212276214833
0.07506599476850034548  0.07320971867007672634
0.07520903361902452208  0.07336956521739130435
0.07522501473541897816  0.07352941176470588236
0.07540449198582833966  0.07368925831202046036
0.07564828744740502566  0.07384910485933503837
0.07566357981234850498  0.07400895140664961637
0.07579271597213890511  0.07416879795396419437
0.07580403230012015574  0.07432864450127877238
0.07628550566759226018  0.07448849104859335038
0.07648584351537698539  0.07464833759590792839
0.07682251381435931674  0.07480818414322250639
0.07686093044750177549  0.07496803069053708440
0.07686415140873879782  0.07512787723785166240
0.07711736098753168127  0.07528772378516624041
0.07711932057819593800  0.07544757033248081841
0.07721343100981270824  0.07560741687979539642
0.07732567426715733926  0.07576726342710997443
0.07735190668522048338  0.07592710997442455243
0.07797120299839524382  0.07608695652173913044
0.07817907679246540053  0.07624680306905370844
0.07819779689818448002  0.07640664961636828645
0.07827025347376487304  0.07656649616368286445
0.07844320127946140691  0.07672634271099744246
0.07859904758204923892  0.07688618925831202046
0.07865308484455715835  0.07704603580562659847
0.07898604559931883794  0.07720588235294117647
0.07903247260467652472  0.07736572890025575447
0.07912151613503571709  0.07752557544757033248
0.07945577904542959188  0.07768542199488491048
0.07961666404649952244  0.07784526854219948849
0.07992407898179600078  0.07800511508951406649
0.08003847416195245040  0.07816496163682864450
0.08015256698055924309  0.07832480818414322251
0.08017984009402396195  0.07848465473145780051
0.08020251361907209342  0.07864450127877237852
0.08047954991882888643  0.07880434782608695652
0.08048040499363677324  0.07896419437340153453
0.08050855657012978941  0.07912404092071611253
0.08112535913360026907  0.07928388746803069054
0.08129467288122409818  0.07944373401534526854
0.08132679565985102769  0.07960358056265984655
0.08147396117080416164  0.07976342710997442455
0.08159679176298200995  0.07992327365728900256
0.08172628860863244318  0.08008312020460358056
0.08173163582514193871  0.08024296675191815857
0.08190648293702024532  0.08040281329923273657
0.08191809107027748534  0.08056265984654731458
0.08225976534120620483  0.08072250639386189259
0.08240971958468796779  0.08088235294117647059
0.08278941652824893276  0.08104219948849104860
0.08330716565493254341  0.08120204603580562660
0.08359433953447613544  0.08136189258312020460
0.08365837888897950801  0.08152173913043478261
0.08375309733403812567  0.08168158567774936061
0.08397910031524914306  0.08184143222506393862
0.08400361390686875639  0.08200127877237851662
0.08405013227981077527  0.08216112531969309463
0.08412751516900512351  0.08232097186700767263
0.08421430665276845841  0.08248081841432225064
0.08436157047163408458  0.08264066496163682864
0.08436256280194254323  0.08280051150895140665
0.08468991789342047284  0.08296035805626598466
0.08487838126855918865  0.08312020460358056266
0.08495630036514526883  0.08328005115089514067
0.08497331277238619206  0.08343989769820971867
0.08511048841096171657  0.08359974424552429668
0.08517231766043217355  0.08375959079283887468
0.08535175458242338898  0.08391943734015345269
0.08539014554780415769  0.08407928388746803069
0.08553713312626349736  0.08423913043478260870
0.08581124373867152951  0.08439897698209718670
0.08594726172997048108  0.08455882352941176470
0.08610208062879951493  0.08471867007672634271
0.08651278875577315333  0.08487851662404092071
0.08657861914174311843  0.08503836317135549872
0.08695627200951277059  0.08519820971867007672
0.08701694284563125853  0.08535805626598465473
0.08734835999151809062  0.08551790281329923274
0.08772152434566375727  0.08567774936061381074
0.08775294096052181033  0.08583759590792838875
0.08787808967955263240  0.08599744245524296675
0.08790987093148443217  0.08615728900255754476
0.08791267194387698776  0.08631713554987212276
0.08798027016377456172  0.08647698209718670077
0.08805169471046390837  0.08663682864450127877
0.08843839848317851543  0.08679667519181585678
0.08881198086328406541  0.08695652173913043478
0.08906850768545249133  0.08711636828644501279
0.08911864718653857902  0.08727621483375959079
0.08920536378816892989  0.08743606138107416880
0.08925204598837645654  0.08759590792838874680
0.08945927702675521414  0.08775575447570332481
0.08960520504470943695  0.08791560102301790282
0.08984041120511785491  0.08807544757033248082
0.08992355665974398752  0.08823529411764705883
0.08992659266685074257  0.08839514066496163683
0.09005715377870759904  0.08855498721227621483
0.09046248425168255554  0.08871483375959079284
0.09049937684703354357  0.08887468030690537084
0.09052898121666840950  0.08903452685421994885
0.09063181085343110312  0.08919437340153452685
0.09071979197509672984  0.08935421994884910486
0.09079069060421282202  0.08951406649616368286
0.09103156212787462508  0.08967391304347826087
0.09107817244109342294  0.08983375959079283887
0.09157216204037372236  0.08999360613810741688
0.09182662525449179516  0.09015345268542199489
0.09194658828506548591  0.09031329923273657289
0.09200912723674498424  0.09047314578005115090
0.09237188081083433412  0.09063299232736572890
0.09245891414945412052  0.09079283887468030691
0.09276573441892977617  0.09095268542199488491
0.09278925345551535856  0.09111253196930946292
0.09284140977199866854  0.09127237851662404092
0.09304449710484016789  0.09143222506393861893
0.09344971758828540795  0.09159207161125319693
0.09354310740387945739  0.09175191815856777493
0.09357866546303815972  0.09191176470588235294
0.09358230860160933048  0.09207161125319693094
0.09360510570772040093  0.09223145780051150895
0.09366006929724381873  0.09239130434782608695
0.09366058141647582156  0.09255115089514066497
0.09369848686597708718  0.09271099744245524297
0.09391113358945107866  0.09287084398976982097
0.09397832753801990173  0.09303069053708439898
0.09408888820571418232  0.09319053708439897698
0.09418182527239761264  0.09335038363171355499
0.09418539256110955337  0.09351023017902813299
0.09424482462523924747  0.09367007672634271100
0.09434070614337819540  0.09382992327365728900
0.09456225009235495617  0.09398976982097186701
0.09467497888800929011  0.09414961636828644501
0.09471118503118967782  0.09430946291560102302
0.09487526595972301893  0.09446930946291560102
0.09519734520819485116  0.09462915601023017903
0.09524920430015792664  0.09478900255754475703
0.09527623816936943305  0.09494884910485933503
0.09545233031799524232  0.09510869565217391305
0.09547813897916860233  0.09526854219948849105
0.09574723749974654588  0.09542838874680306906
0.09596424666067541184  0.09558823529411764706
0.09618093341523650001  0.09574808184143222507
0.09635345869240219782  0.09590792838874680307
0.09635840925174335532  0.09606777493606138107
0.09644020778036268621  0.09622762148337595908
0.09644853203228977045  0.09638746803069053708
0.09681865163328795264  0.09654731457800511509
0.09685477442873233834  0.09670716112531969309
0.09687630031705105445  0.09686700767263427110
0.09690011685506143963  0.09702685421994884910
0.09694393857595890919  0.09718670076726342711
0.09707583974838437389  0.09734654731457800511
0.09727564115354416514  0.09750639386189258312
0.09729965486305921746  0.09766624040920716113
0.09732813794893239046  0.09782608695652173913
0.09735419617233345437  0.09798593350383631714
0.09779006695669001502  0.09814578005115089514
0.09796662322952107442  0.09830562659846547315
0.09828695359822967493  0.09846547314578005115
0.09836266978354789570  0.09862531969309462916
0.09850386073057694307  0.09878516624040920716
0.09866611570182048685  0.09894501278772378517
0.09894033349848937434  0.09910485933503836317
0.09899498588443257247  0.09926470588235294117
0.09911557422465101853  0.09942455242966751918
0.09932841442926050821  0.09958439897698209718
0.09976153725636447865  0.09974424552429667519
0.09984080585603368601  0.09990409207161125320
0.10008550608122062026  0.10006393861892583120
0.10023594250968995723  0.10022378516624040921
0.10029932615700236681  0.10038363171355498721
0.10033374201912221814  0.10054347826086956522
0.10115967205768235872  0.10070332480818414322
0.10116230003007928987  0.10086317135549872123
0.10122926678658535359  0.10102301790281329923
0.10128027255323536099  0.10118286445012787724
0.10131517992427387922  0.10134271099744245524
0.10133457489417676810  0.10150255754475703325
0.10152709192379450854  0.10166240409207161125
0.10174645261049905219  0.10182225063938618926
0.10202179843153104023  0.10198209718670076726
0.10221108065954907603  0.10214194373401534527
0.10222926421420701291  0.10230179028132992328
0.10223167303057393946  0.10246163682864450128
0.10232767743449816463  0.10262148337595907929
0.10275615808973190810  0.10278132992327365729
0.10280291268343713960  0.10294117647058823530
0.10284032948831126760  0.10310102301790281330
0.10284215338065163442  0.10326086956521739130
0.10296191222148911607  0.10342071611253196931
0.10300195871408454360  0.10358056265984654731
0.10316082723255924579  0.10374040920716112532
0.10329470857512466309  0.10390025575447570332
0.10350218787640692470  0.10406010230179028133
0.10361958130493769128  0.10421994884910485933
0.10429625661373890459  0.10437979539641943734
0.10434244402243471599  0.10453964194373401534
0.10446241575980699294  0.10469948849104859335
0.10455393080162300119  0.10485933503836317136
0.10470375459963837308  0.10501918158567774936
0.10495603773118432277  0.10517902813299232737
0.10516731376781446863  0.10533887468030690537
0.10523360884673921300  0.10549872122762148338
0.10533594007789027619  0.10565856777493606138
0.10542657420873915440  0.10581841432225063939
0.10545430470267693511  0.10597826086956521739
0.10569982915490277845  0.10613810741687979540
0.10594658971956738671  0.10629795396419437340
0.10597586569954153527  0.10645780051150895140
0.10628730758263082423  0.10661764705882352941
0.10651772454841037911  0.10677749360613810741
0.10656724620857691107  0.10693734015345268542
0.10681580347117348034  0.10709718670076726343
0.10702754035536598056  0.10725703324808184143
0.10753684099554420616  0.10741687979539641944
0.10756043742950019449  0.10757672634271099744
0.10792432107133480546  0.10773657289002557545
0.10803175218575593296  0.10789641943734015345
0.10811770214297052259  0.10805626598465473146
0.10821048529705096151  0.10821611253196930946
0.10823550844017377696  0.10837595907928388747
0.10863272241989733887  0.10853580562659846547
0.10907365754929287224  0.10869565217391304348
0.10925542592989967957  0.10885549872122762148
0.10937829180460355556  0.10901534526854219949
0.10944457916507602730  0.10917519181585677749
0.10952094158229642391  0.10933503836317135550
0.10954177945215989463  0.10949488491048593351
0.10969785180522373029  0.10965473145780051151
0.10977602018164668908  0.10981457800511508952
0.10997659921494350344  0.10997442455242966752
0.11034518001405893617  0.11013427109974424553
0.11065658140057564174  0.11029411764705882353
0.11084482915485746708  0.11045396419437340153
0.11088005766247495387  0.11061381074168797954
0.11141636033050766536  0.11077365728900255754
0.11191451488257024703  0.11093350383631713555
0.11204845719571271061  0.11109335038363171355
0.11215657399944457135  0.11125319693094629156
0.11230867499472275867  0.11141304347826086956
0.11240095083656610301  0.11157289002557544757
0.11271310355280557863  0.11173273657289002557
0.11288618797740176088  0.11189258312020460358
0.11296708624862640778  0.11205242966751918159
0.11304964257609385158  0.11221227621483375959
0.11321464532789259401  0.11237212276214833760
0.11324179483187708686  0.11253196930946291560
0.11331314269668595488  0.11269181585677749361
0.11407473029735116581  0.11285166240409207161
0.11408955983025314895  0.11301150895140664962
0.11409749678775860039  0.11317135549872122762
0.11448705392840404550  0.11333120204603580563
0.11457144000330528039  0.11349104859335038363
0.11467459834831362366  0.11365089514066496163
0.11512607249032489199  0.11381074168797953964
0.11525843353185455609  0.11397058823529411764
0.11584282801721538527  0.11413043478260869565
0.11587796957716249608  0.11429028132992327366
0.11591703703088743957  0.11445012787723785167
0.11653807021639117271  0.11460997442455242967
0.11674006558913401275  0.11476982097186700767
0.11682109872878080808  0.11492966751918158568
0.11712738816385824799  0.11508951406649616368
0.11748345180563790131  0.11524936061381074169
0.11750545415025933253  0.11540920716112531969
0.11763673259097040636  0.11556905370843989770
0.11778350673070491147  0.11572890025575447570
0.11790832365405731850  0.11588874680306905371
0.11807690626576878863  0.11604859335038363171
0.11811303305167812913  0.11620843989769820972
0.11838533409583599531  0.11636828644501278772
0.11844711252957328488  0.11652813299232736573
0.11868519372963973336  0.11668797953964194374
0.11872624338464400851  0.11684782608695652174
0.11897658651166376936  0.11700767263427109975
0.11913079171439364409  0.11716751918158567775
0.11934542877474798597  0.11732736572890025576
0.11943097881563967900  0.11748721227621483376
0.11954044023507604542  0.11764705882352941177
0.11963435047434398294  0.11780690537084398977
0.11976187207102362091  0.11796675191815856777
0.12001334600101901392  0.11812659846547314578
0.12058747572679246235  0.11828644501278772378
0.12062350183046472840  0.11844629156010230179
0.12104313212243012169  0.11860613810741687979
0.12128245155744400244  0.11876598465473145780
0.12149395349370199013  0.11892583120204603580
0.12170492460565805719  0.11908567774936061381
0.12171354398540350916  0.11924552429667519182
0.12179556447426557255  0.11940537084398976982
0.12181956778242271880  0.11956521739130434783
0.12198022127833386243  0.11972506393861892583
0.12219505521533355044  0.11988491048593350384
0.12220204406363527088  0.12004475703324808184
0.12253489579813918649  0.12020460358056265985
0.12280468115531123600  0.12036445012787723785
0.12338378253717702556  0.12052429667519181586
0.12350469922624012662  0.12068414322250639386
0.12356061675198919623  0.12084398976982097187
0.12359558262189586406  0.12100383631713554987
0.12368095690159996104  0.12116368286445012787
0.12375055127784377241  0.12132352941176470588
0.12382876644498875912  0.12148337595907928389
0.12389510709036611350  0.12164322250639386190
0.12392160687173764696  0.12180306905370843990
0.12398013136904862138  0.12196291560102301790
0.12402170117025525808  0.12212276214833759591
0.12416325175964374142  0.12228260869565217391
0.12478573558792646384  0.12244245524296675192
0.12483590834167792558  0.12260230179028132992
0.12488606769365452900  0.12276214833759590793
0.12489008539902802338  0.12292199488491048593
0.12495648541623205750  0.12308184143222506394
0.12527153614806218613  0.12324168797953964194
0.12532989175749055722  0.12340153452685421995
0.12540965585063353864  0.12356138107416879795
0.12550925334481354623  0.12372122762148337596
0.12554438517648958682  0.12388107416879795397
0.12572665483802301353  0.12404092071611253197
0.12572933627956973631  0.12420076726342710998
0.12574118487141652169  0.12436061381074168798
0.12586174914674135312  0.12452046035805626599
0.12595576860800435022  0.12468030690537084399
0.12601080273511630483  0.12484015345268542200
0.12620144640276837535  0.12500000000000000000
0.12650767275778813234  0.12515984654731457800
0.12683355048238745394  0.12531969309462915601
0.12687790639689861113  0.12547953964194373401
0.12703703840579946354  0.12563938618925831202
0.12711713438436527251  0.12579923273657289002
0.12712176498755592700  0.12595907928388746803
0.12729129935664297383  0.12611892583120204603
0.12736161839814163947  0.12627877237851662404
0.12769818463344483604  0.12643861892583120204
0.12772613772212919507  0.12659846547314578005
0.12776283138663778145  0.12675831202046035805
0.12779106890567128474  0.12691815856777493606
0.12858003028611738922  0.12707800511508951406
0.12916190316694381068  0.12723785166240409207
0.12922231709975773835  0.12739769820971867007
0.12929064856961629786  0.12755754475703324809
0.12932586656587465512  0.12771739130434782609
0.12934692666739495813  0.12787723785166240410
0.12951825578857776352  0.12803708439897698210
0.12964050689669112765  0.12819693094629156011
0.12975267133430659104  0.12835677749360613811
0.12984556197811222876  0.12851662404092071612
0.13018993349311799726  0.12867647058823529412
0.13022028757680900106  0.12883631713554987213
0.13052619289869871495  0.12899616368286445013
0.13053147422287379393  0.12915601023017902813
0.13084508362945784316  0.12931585677749360614
0.13099136848501674078  0.12947570332480818414
0.13104990248120271968  0.12963554987212276215
0.13136370297049554073  0.12979539641943734015
0.13138333403028146468  0.12995524296675191816
0.13160541004186622702  0.13011508951406649616
0.13161499138792887623  0.13027493606138107417
0.13169508073377987251  0.13043478260869565217
0.13197111949008213700  0.13059462915601023018
0.13208340536270610591  0.13075447570332480818
0.13275256013160421570  0.13091432225063938619
0.13302019936239194816  0.13107416879795396419
0.13321917473647735802  0.13123401534526854220
0.13343879731074165593  0.13139386189258312020
0.13349125362567874744  0.13155370843989769820
0.13392524280214313084  0.13171355498721227621
0.13401469540520645309  0.13187340153452685421
0.13413195736914519753  0.13203324808184143222
0.13428164123072228968  0.13219309462915601022
0.13430221505476898997  0.13235294117647058824
0.13443382199283598440  0.13251278772378516625
0.13467093428354587608  0.13267263427109974425
0.13470489648395542479  0.13283248081841432226
0.13477901962163888136  0.13299232736572890026
0.13495124410117098741  0.13315217391304347826
0.13499596459323264492  0.13331202046035805627
0.13507651396664551183  0.13347186700767263427
0.13508152011568110158  0.13363171355498721228
0.13535382588033116863  0.13379156010230179028
0.13546647910162064953  0.13395140664961636829
0.13566204226966876264  0.13411125319693094629
0.13615274516727139708  0.13427109974424552430
0.13637360930378935297  0.13443094629156010230
0.13653744769119877072  0.13459079283887468031
0.13684384930986756027  0.13475063938618925831
0.13714211662518841482  0.13491048593350383632
0.13717402318995780781  0.13507033248081841432
0.13722832963986499356  0.13523017902813299233
0.13736735138387606260  0.13539002557544757033
0.13763428163654103405  0.13554987212276214833
0.13764731740952447115  0.13570971867007672634
0.13795670961918144706  0.13586956521739130434
0.13797621481932197586  0.13602941176470588235
0.13829746399354921151  0.13618925831202046035
0.13839588430403003766  0.13634910485933503836
0.13842468344152024331  0.13650895140664961636
0.13851540533718643862  0.13666879795396419437
0.13888686119352391820  0.13682864450127877237
0.13894154541330796111  0.13698849104859335038
0.13900143168295248264  0.13714833759590792840
0.13923770191191587651  0.13730818414322250640
0.13939978872501692094  0.13746803069053708440
0.13960460691787431191  0.13762787723785166241
0.13966491315260740718  0.13778772378516624041
0.13972012455071567085  0.13794757033248081842
0.13974792758277851647  0.13810741687979539642
0.14005303373128499331  0.13826726342710997443
0.14010862717160653609  0.13842710997442455243
0.14033012724905870625  0.13858695652173913044
0.14109763341452751531  0.13874680306905370844
0.14114421370905353922  0.13890664961636828645
0.14148614234519064251  0.13906649616368286445
0.14169075595603656928  0.13922634271099744246
0.14170501232005676686  0.13938618925831202046
0.14198304244439408062  0.13954603580562659847
0.14203328550017034849  0.13970588235294117647
0.14205296642836311808  0.13986572890025575447
0.14292994892043320234  0.14002557544757033248
0.14330403200107612907  0.14018542199488491048
0.14358446328988023018  0.14034526854219948849
0.14364603999381713034  0.14050511508951406649
0.14377576580612413360  0.14066496163682864450
0.14379985332618803730  0.14082480818414322250
0.14426125261495151186  0.14098465473145780051
0.14444155120987416756  0.14114450127877237851
0.14453281994556904388  0.14130434782608695652
0.14464770018965398703  0.14146419437340153452
0.14471318559727863993  0.14162404092071611253
0.14504282247555685881  0.14178388746803069053
0.14564177868458779606  0.14194373401534526855
0.14576076139384288765  0.14210358056265984655
0.14618604834878810363  0.14226342710997442456
0.14621876134210104666  0.14242327365728900256
0.14626744380037517503  0.14258312020460358057
0.14634621607773856710  0.14274296675191815857
0.14638721668965526138  0.14290281329923273658
0.14661788624651766151  0.14306265984654731458
0.14678423363210537493  0.14322250639386189259
0.14686199981154260112  0.14338235294117647059
0.14737710709372769968  0.14354219948849104860
0.14767181342538054241  0.14370204603580562660
0.14785067448046074877  0.14386189258312020460
0.14794507912431920194  0.14402173913043478261
0.14800535701468193438  0.14418158567774936061
0.14815509939933520319  0.14434143222506393862
0.14851070096942024639  0.14450127877237851662
0.14864850745188180917  0.14466112531969309463
0.14886410526868757575  0.14482097186700767263
0.14895452980687850090  0.14498081841432225064
0.14898494101173023621  0.14514066496163682864
0.14921292955685880261  0.14530051150895140665
0.14923826104444016472  0.14546035805626598465
0.14938365583292994500  0.14562020460358056266
0.14942885639437533488  0.14578005115089514066
0.14996395066307492327  0.14593989769820971867
0.15002146645635516395  0.14609974424552429667
0.15037875442436464862  0.14625959079283887467
0.15072248349568290718  0.14641943734015345268
0.15084188118879330116  0.14657928388746803068
0.15095101256787044816  0.14673913043478260870
0.15099660319815461773  0.14689897698209718671
0.15128097426681989299  0.14705882352941176471
0.15140327127012767736  0.14721867007672634272
0.15148347250072090088  0.14737851662404092072
0.15168130924799274040  0.14753836317135549873
0.15173483200898306436  0.14769820971867007673
0.15178940109416038331  0.14785805626598465473
0.15188563680086979320  0.14801790281329923274
0.15233374233621447309  0.14817774936061381074
0.15236325290242894763  0.14833759590792838875
0.15248415431819583681  0.14849744245524296675
0.15263710969435590430  0.14865728900255754476
0.15277010465261408809  0.14881713554987212276
0.15279216679668713701  0.14897698209718670077
0.15290927102737323440  0.14913682864450127877
0.15291501033522211496  0.14929667519181585678
0.15294323396265282504  0.14945652173913043478
0.15333205946699900105  0.14961636828644501279
0.15344036417072941268  0.14977621483375959079
0.15353614390061023291  0.14993606138107416880
0.15354591445807041211  0.15009590792838874680
0.15378725104409296385  0.15025575447570332480
0.15385337196481940135  0.15041560102301790281
0.15417846799393163943  0.15057544757033248081
0.15432748432498833360  0.15073529411764705882
0.15436954829912739939  0.15089514066496163682
0.15461589563085936474  0.15105498721227621483
0.15472825931268199290  0.15121483375959079283
0.15485117049826604533  0.15137468030690537084
0.15493633403303124413  0.15153452685421994886
0.15494969129549935783  0.15169437340153452686
0.15506838053390089566  0.15185421994884910486
0.15513469415746743556  0.15201406649616368287
0.15521613268260478910  0.15217391304347826087
0.15552883535221601974  0.15233375959079283888
0.15588906951295448303  0.15249360613810741688
0.15593846830490356030  0.15265345268542199489
0.15597162029878659575  0.15281329923273657289
0.15607296881712159384  0.15297314578005115090
0.15608801861335760954  0.15313299232736572890
0.15622502666969034546  0.15329283887468030691
0.15642113774299246737  0.15345268542199488491
0.15662637405157530280  0.15361253196930946292
0.15690693963802713563  0.15377237851662404092
0.15691753441816118292  0.15393222506393861893
0.15740933059080558559  0.15409207161125319693
0.15759213052242812790  0.15425191815856777493
0.15769443322538320887  0.15441176470588235294
0.15804056491976260937  0.15457161125319693094
0.15816264714419324167  0.15473145780051150895
0.15840034661744440206  0.15489130434782608695
0.15847262926951224474  0.15505115089514066496
0.15855249725712309495  0.15521099744245524296
0.15857280154167913230  0.15537084398976982097
0.15900603830425520912  0.15553069053708439897
0.15901830268549045564  0.15569053708439897698
0.15903575814003637599  0.15585038363171355498
0.15932990698303648553  0.15601023017902813299
0.15953427848800450649  0.15617007672634271099
0.15995235442691032655  0.15632992327365728901
0.15999461967376051221  0.15648976982097186701
0.16010391338062513966  0.15664961636828644502
0.16080539175443382941  0.15680946291560102302
0.16103526466174130697  0.15696930946291560103
0.16104700012515840966  0.15712915601023017903
0.16106382451977629574  0.15728900255754475704
0.16121549867821368316  0.15744884910485933504
0.16129348584336002974  0.15760869565217391305
0.16130407783648629610  0.15776854219948849105
0.16133196370432409923  0.15792838874680306906
0.16136351668236358282  0.15808823529411764706
0.16138392397648548525  0.15824808184143222507
0.16141935956191798983  0.15840792838874680307
0.16142129202910547623  0.15856777493606138107
0.16156306457271775810  0.15872762148337595908
0.16194655626865775876  0.15888746803069053708
0.16202664984126906595  0.15904731457800511509
0.16213175958930578472  0.15920716112531969309
0.16241317692514813864  0.15936700767263427110
0.16243326880457147883  0.15952685421994884910
0.16273833378884889748  0.15968670076726342711
0.16290124435716096097  0.15984654731457800511
0.16310764314452072238  0.16000639386189258312
0.16318106300759461843  0.16016624040920716112
0.16350817597894427547  0.16032608695652173913
0.16358560883219236833  0.16048593350383631713
0.16365415597208994334  0.16064578005115089514
0.16384924690754158195  0.16080562659846547314
0.16436877141462755502  0.16096547314578005114
0.16451136493883153640  0.16112531969309462916
0.16451208370937271233  0.16128516624040920717
0.16460877827576606019  0.16144501278772378517
0.16473816634353216190  0.16160485933503836318
0.16526978864820731267  0.16176470588235294118
0.16535773418264276362  0.16192455242966751919
0.16536996313013117084  0.16208439897698209719
0.16556240059675400948  0.16224424552429667520
0.16586639343339294151  0.16240409207161125320
0.16592222279562784952  0.16256393861892583120
0.16596995273438360686  0.16272378516624040921
0.16607370487516460007  0.16288363171355498721
0.16617193718870559136  0.16304347826086956522
0.16619243524733304011  0.16320332480818414322
0.16624679260768396790  0.16336317135549872123
0.16639584652221570954  0.16352301790281329923
0.16641345390399746212  0.16368286445012787724
0.16651445046405400208  0.16384271099744245524
0.16661047082507042926  0.16400255754475703325
0.16702154150762319971  0.16416240409207161125
0.16703623047318069062  0.16432225063938618926
0.16733272155675650435  0.16448209718670076726
0.16739013625838308298  0.16464194373401534527
0.16744325731881069493  0.16480179028132992327
0.16764528992164887742  0.16496163682864450127
0.16764611669829520711  0.16512148337595907928
0.16791530659165897502  0.16528132992327365728
0.16798957092060602664  0.16544117647058823529
0.16805952194011502465  0.16560102301790281329
0.16808752734863922460  0.16576086956521739130
0.16809422356044566245  0.16592071611253196932
0.16820274110685619832  0.16608056265984654732
0.16821726047281156852  0.16624040920716112533
0.16825464105723632006  0.16640025575447570333
0.16842215914935098830  0.16656010230179028133
0.16850744658491199715  0.16671994884910485934
0.16868111145429174630  0.16687979539641943734
0.16883286338723181742  0.16703964194373401535
0.16896324762346958750  0.16719948849104859335
0.16903427621065642425  0.16735933503836317136
0.16929589623442600840  0.16751918158567774936
0.16944034585852796345  0.16767902813299232737
0.16957887822080457921  0.16783887468030690537
0.17003563035798645095  0.16799872122762148338
0.17020528806425817312  0.16815856777493606138
0.17021418680305292615  0.16831841432225063939
0.17037144847817992136  0.16847826086956521739
0.17103975091075772941  0.16863810741687979540
0.17136616128430299532  0.16879795396419437340
0.17173626556287193066  0.16895780051150895140
0.17187604100275606659  0.16911764705882352941
0.17198185351273504567  0.16927749360613810741
0.17203799504724845464  0.16943734015345268542
0.17217348011480998381  0.16959718670076726342
0.17217954449708710207  0.16975703324808184143
0.17234605635037147750  0.16991687979539641943
0.17259793327478561959  0.17007672634271099744
0.17271037438594721970  0.17023657289002557544
0.17273892240988719309  0.17039641943734015345
0.17281842496232716161  0.17055626598465473145
0.17291660789850562311  0.17071611253196930947
0.17330698400079872352  0.17087595907928388747
0.17345961179267430652  0.17103580562659846548
0.17387614907893016781  0.17119565217391304348
0.17408671052873214362  0.17135549872122762149
0.17413640875672659281  0.17151534526854219949
0.17452523230480465346  0.17167519181585677750
0.17454696369625901814  0.17183503836317135550
0.17454939945516447009  0.17199488491048593351
0.17471569715220883423  0.17215473145780051151
0.17504237814858069339  0.17231457800511508952
0.17505439789469508221  0.17247442455242966752
0.17514129798208111560  0.17263427109974424553
0.17516326648935529895  0.17279411764705882353
0.17517078534687010970  0.17295396419437340153
0.17518198793357076334  0.17311381074168797954
0.17522580336971408110  0.17327365728900255754
0.17548088150507161575  0.17343350383631713555
0.17584997403435927679  0.17359335038363171355
0.17616195683896726908  0.17375319693094629156
0.17630426927078795876  0.17391304347826086956
0.17635803305596133071  0.17407289002557544757
0.17642050869618279552  0.17423273657289002557
0.17649193415734196656  0.17439258312020460358
0.17651697000737767633  0.17455242966751918158
0.17676898633399386557  0.17471227621483375959
0.17690112058307600836  0.17487212276214833759
0.17704635459455843780  0.17503196930946291560
0.17709382353204325152  0.17519181585677749360
0.17714262706411243722  0.17535166240409207160
0.17720931018959455498  0.17551150895140664962
0.17732721189745951094  0.17567135549872122763
0.17739742234739939620  0.17583120204603580563
0.17742246270892730951  0.17599104859335038364
0.17761775587501736160  0.17615089514066496164
0.17783964288923795002  0.17631074168797953965
0.17835028704011836929  0.17647058823529411765
0.17858593419526205689  0.17663043478260869566
0.17866517218752054002  0.17679028132992327366
0.17871694342386664715  0.17695012787723785167
0.17907112739224062905  0.17710997442455242967
0.17929613258960178560  0.17726982097186700767
0.17933691686911024753  0.17742966751918158568
0.18005476645731344046  0.17758951406649616368
0.18017654896252495279  0.17774936061381074169
0.18043922221568491948  0.17790920716112531969
0.18044937588637170515  0.17806905370843989770
0.18076060917485673762  0.17822890025575447570
0.18112394993428489770  0.17838874680306905371
0.18114977976645977277  0.17854859335038363171
0.18121236630362920889  0.17870843989769820972
0.18121432590003174354  0.17886828644501278772
0.18139683467377132803  0.17902813299232736573
0.18150872797610843521  0.17918797953964194373
0.18151989135495322067  0.17934782608695652174
0.18163021205033549143  0.17950767263427109974
0.18168009508833776394  0.17966751918158567774
0.18206056193730444937  0.17982736572890025575
0.18215963683793460463  0.17998721227621483375
0.18237551813450203609  0.18014705882352941176
0.18238477326548222146  0.18030690537084398978
0.18246461506556612797  0.18046675191815856778
0.18246876194362263897  0.18062659846547314579
0.18293316372889047265  0.18078644501278772379
0.18301225499558212122  0.18094629156010230180
0.18304325837054139238  0.18110613810741687980
0.18315488856409703795  0.18126598465473145780
0.18351440918445236228  0.18142583120204603581
0.18355280488311401459  0.18158567774936061381
0.18369669943303448573  0.18174552429667519182
0.18377898459422653547  0.18190537084398976982
0.18399119033268107678  0.18206521739130434783
0.18403442217058374126  0.18222506393861892583
0.18414671509482946344  0.18238491048593350384
0.18427187752834787800  0.18254475703324808184
0.18436363064023980882  0.18270460358056265985
0.18456008908433607466  0.18286445012787723785
0.18456294309584442964  0.18302429667519181586
0.18502525678810448608  0.18318414322250639386
0.18567729878927974290  0.18334398976982097187
0.18586348703032204091  0.18350383631713554987
0.18589739650434585153  0.18366368286445012787
0.18591015080781882437  0.18382352941176470588
0.18593201895539356492  0.18398337595907928388
0.18604542178173789434  0.18414322250639386189
0.18606288901121015311  0.18430306905370843989
0.18609714097368880079  0.18446291560102301790
0.18615818708925755709  0.18462276214833759590
0.18629526862539439457  0.18478260869565217391
0.18629853609744750502  0.18494245524296675191
0.18635458707272740382  0.18510230179028132993
0.18635946339357275589  0.18526214833759590793
0.18669095696681265074  0.18542199488491048594
0.18676262775968499648  0.18558184143222506394
0.18684168431665880417  0.18574168797953964195
0.18684231516382571653  0.18590153452685421995
0.18706210025754024520  0.18606138107416879796
0.18710571440247214514  0.18622122762148337596
0.18718521405419073900  0.18638107416879795397
0.18744392163936758108  0.18654092071611253197
0.18746172517395257800  0.18670076726342710998
0.18771095657927457344  0.18686061381074168798
0.18800199055964277309  0.18702046035805626599
0.18805148531915507576  0.18718030690537084399
0.18807350977435826050  0.18734015345268542200
0.18816017695392403239  0.18750000000000000000
0.18824824129063953783  0.18765984654731457800
0.18831957655525690628  0.18781969309462915601
0.18838893689971524552  0.18797953964194373401
0.18849247131326768820  0.18813938618925831202
0.18868658458634460057  0.18829923273657289002
0.18882249472312834921  0.18845907928388746803
0.18883975798192111573  0.18861892583120204603
0.18884263419153640464  0.18877877237851662404
0.18884375501583307785  0.18893861892583120204
0.18894833992832953150  0.18909846547314578005
0.18916715198737200378  0.18925831202046035805
0.18948238302746902336  0.18941815856777493606
0.18960989633619342976  0.18957800511508951406
0.18974708722191266691  0.18973785166240409207
0.18985764422835829299  0.18989769820971867007
0.18989210562171371655  0.19005754475703324809
0.19011547898513566730  0.19021739130434782609
0.19047734568747978895  0.19037723785166240410
0.19073069331653877772  0.19053708439897698210
0.19074878868505370202  0.19069693094629156011
0.19130825425436965751  0.19085677749360613811
0.19139342924935998098  0.19101662404092071612
0.19166775673580518703  0.19117647058823529412
0.19182298509500870154  0.19133631713554987213
0.19185910632876779125  0.19149616368286445013
0.19218516672248577500  0.19165601023017902813
0.19220743268770790641  0.19181585677749360614
0.19230162756353805111  0.19197570332480818414
0.19237411009920320376  0.19213554987212276215
0.19274515983179527003  0.19229539641943734015
0.19295204756577194936  0.19245524296675191816
0.19297931259722536528  0.19261508951406649616
0.19351155143526209162  0.19277493606138107417
0.19362001667874074618  0.19293478260869565217
0.19371307536535642654  0.19309462915601023018
0.19373791270696827676  0.19325447570332480818
0.19377934582154597431  0.19341432225063938619
0.19402870461255485664  0.19357416879795396419
0.19413184376569328207  0.19373401534526854220
0.19419860222042422340  0.19389386189258312020
0.19427666398556630427  0.19405370843989769820
0.19438488091199445602  0.19421355498721227621
0.19446364256692027225  0.19437340153452685421
0.19452281061097119168  0.19453324808184143222
0.19452519327728307082  0.19469309462915601022
0.19455223748427540529  0.19485294117647058824
0.19489961252334018024  0.19501278772378516625
0.19490826619058854678  0.19517263427109974425
0.19495389024098088378  0.19533248081841432226
0.19548219096394024815  0.19549232736572890026
0.19575329967602954852  0.19565217391304347826
0.19604737764379434308  0.19581202046035805627
0.19621141654582731005  0.19597186700767263427
0.19630289997590364207  0.19613171355498721228
0.19657878460158060917  0.19629156010230179028
0.19671041152065948303  0.19645140664961636829
0.19683632349231685832  0.19661125319693094629
0.19705869759836747963  0.19677109974424552430
0.19718355388080118201  0.19693094629156010230
0.19727041816941429808  0.19709079283887468031
0.19728582111950847787  0.19725063938618925831
0.19730760071778541406  0.19741048593350383632
0.19730840589985203721  0.19757033248081841432
0.19731417653896998400  0.19773017902813299233
0.19771812316321333050  0.19789002557544757033
0.19785475995033028219  0.19804987212276214833
0.19798814946233817204  0.19820971867007672634
0.19802873169134706041  0.19836956521739130434
0.19804549144823528517  0.19852941176470588235
0.19807889578217623396  0.19868925831202046035
0.19811303644487244453  0.19884910485933503836
0.19830534751131456385  0.19900895140664961636
0.19853213000115483940  0.19916879795396419437
0.19863591381341137192  0.19932864450127877237
0.19871115299559307780  0.19948849104859335038
0.19882000762686473529  0.19964833759590792840
0.19900612020265101469  0.19980818414322250640
0.19908047466001725111  0.19996803069053708440
0.19908352609699570641  0.20012787723785166241
0.19912510745559237004  0.20028772378516624041
0.19921682964909544092  0.20044757033248081842
0.19946830382417702176  0.20060741687979539642
0.19947241743518791384  0.20076726342710997443
0.19955537796540638077  0.20092710997442455243
0.19978705982791641020  0.20108695652173913044
0.19993531951620435197  0.20124680306905370844
0.19997802221081227042  0.20140664961636828645
0.20048077054134105406  0.20156649616368286445
0.20062576317349727114  0.20172634271099744246
0.20069512154727834646  0.20188618925831202046
0.20097399399133857442  0.20204603580562659847
0.20100078436611548670  0.20220588235294117647
0.20111081803151982670  0.20236572890025575447
0.20120700815902280228  0.20252557544757033248
0.20139594743922946952  0.20268542199488491048
0.20147780172789728616  0.20284526854219948849
0.20154743287855099348  0.20300511508951406649
0.20155240490885906253  0.20316496163682864450
0.20216659562708678955  0.20332480818414322250
0.20263479483723994115  0.20348465473145780051
0.20281162746042017353  0.20364450127877237851
0.20317314079348535576  0.20380434782608695652
0.20337117000161061577  0.20396419437340153452
0.20359492541757387772  0.20412404092071611253
0.20427849290898058341  0.20428388746803069053
0.20439088049792650976  0.20444373401534526855
0.20465338707015409488  0.20460358056265984655
0.20474855444388119822  0.20476342710997442456
0.20474955114049752468  0.20492327365728900256
0.20516616203310102928  0.20508312020460358057
0.20527968232927981969  0.20524296675191815857
0.20534416561279995090  0.20540281329923273658
0.20537613464570506919  0.20556265984654731458
0.20543978036727529716  0.20572250639386189259
0.20570643631355540913  0.20588235294117647059
0.20574897402800109234  0.20604219948849104860
0.20582870854637928245  0.20620204603580562660
0.20591118557514669830  0.20636189258312020460
0.20607490832498862641  0.20652173913043478261
0.20648637572494039298  0.20668158567774936061
0.20655203738945732202  0.20684143222506393862
0.20669334231881510516  0.20700127877237851662
0.20685637598817475705  0.20716112531969309463
0.20711326079589024605  0.20732097186700767263
0.20720589716372275451  0.20748081841432225064
0.20740282489854696568  0.20764066496163682864
0.20753645605118926671  0.20780051150895140665
0.20762740326032566444  0.20796035805626598465
0.20768246110894545321  0.20812020460358056266
0.20808379170129090891  0.20828005115089514066
0.20864976742997125885  0.20843989769820971867
0.20881374374494176158  0.20859974424552429667
0.20893217725072923750  0.20875959079283887467
0.20910578714951357259  0.20891943734015345268
0.20921031649639076084  0.20907928388746803068
0.20948834682312938685  0.20923913043478260870
0.20959044102135735799  0.20939897698209718671
0.20962399837442297963  0.20955882352941176471
0.20966426881931068522  0.20971867007672634272
0.20971556488130589447  0.20987851662404092072
0.21005543786197688166  0.21003836317135549873
0.21034234609541616307  0.21019820971867007673
0.21037472785855566315  0.21035805626598465473
0.21047675132431883742  0.21051790281329923274
0.21051500851587077353  0.21067774936061381074
0.21108519407122307443  0.21083759590792838875
0.21122716642190501531  0.21099744245524296675
0.21127923043106478079  0.21115728900255754476
0.21129313443115215536  0.21131713554987212276
0.21214157682346567444  0.21147698209718670077
0.21215998451322149022  0.21163682864450127877
0.21233656342977919866  0.21179667519181585678
0.21234877942150845997  0.21195652173913043478
0.21235320542232822830  0.21211636828644501279
0.21243255600281498661  0.21227621483375959079
0.21280608652998289007  0.21243606138107416880
0.21331888884933662995  0.21259590792838874680
0.21376816892395212307  0.21275575447570332480
0.21382960383769694612  0.21291560102301790281
0.21413087042369076237  0.21307544757033248081
0.21413359305234629614  0.21323529411764705882
0.21414416163550933746  0.21339514066496163682
0.21429083175074003140  0.21355498721227621483
0.21429657063813848410  0.21371483375959079283
0.21432507358079423690  0.21387468030690537084
0.21443134572911767607  0.21403452685421994886
0.21457320263687893695  0.21419437340153452686
0.21488273421490242141  0.21435421994884910486
0.21499277578053869232  0.21451406649616368287
0.21517800402584958764  0.21467391304347826087
0.21521025086404773511  0.21483375959079283888
0.21541551920151843224  0.21499360613810741688
0.21570262790874987348  0.21515345268542199489
0.21572848155519202980  0.21531329923273657289
0.21584201673193412424  0.21547314578005115090
0.21593212356538350765  0.21563299232736572890
0.21623056669122962416  0.21579283887468030691
0.21634382361060820540  0.21595268542199488491
0.21639227891276634555  0.21611253196930946292
0.21656792122483580942  0.21627237851662404092
0.21673910382603056290  0.21643222506393861893
0.21695561277698147363  0.21659207161125319693
0.21721167081481336625  0.21675191815856777493
0.21773436765523309626  0.21691176470588235294
0.21798731311352824132  0.21707161125319693094
0.21803614255404439914  0.21723145780051150895
0.21805474431167202864  0.21739130434782608695
0.21805711043402377898  0.21755115089514066496
0.21810935067551893181  0.21771099744245524296
0.21836446118858229338  0.21787084398976982097
0.21859432685397020881  0.21803069053708439897
0.21883759538245025989  0.21819053708439897698
0.21886636803444252934  0.21835038363171355498
0.21899714454872650884  0.21851023017902813299
0.21910140124731885744  0.21867007672634271099
0.21928380146834687491  0.21882992327365728901
0.21928576600266635239  0.21898976982097186701
0.21942044390985844571  0.21914961636828644502
0.21952213260175097502  0.21930946291560102302
0.21981497441253818035  0.21946930946291560103
0.21985573130688194405  0.21962915601023017903
0.21986583357073203793  0.21978900255754475704
0.22001680769061262337  0.21994884910485933504
0.22010322853186250115  0.22010869565217391305
0.22026935983403381995  0.22026854219948849105
0.22034944033436795721  0.22042838874680306906
0.22037635656599400383  0.22058823529411764706
0.22044171170204308005  0.22074808184143222507
0.22063820578404695189  0.22090792838874680307
0.22088557843626602611  0.22106777493606138107
0.22109206577201685969  0.22122762148337595908
0.22194432539537137280  0.22138746803069053708
0.22199743302394841692  0.22154731457800511509
0.22250042464836663418  0.22170716112531969309
0.22274896725131692869  0.22186700767263427110
0.22277536811201036413  0.22202685421994884910
0.22279130710844105394  0.22218670076726342711
0.22325243969108059385  0.22234654731457800511
0.22364742883867213050  0.22250639386189258312
0.22380553858705214586  0.22266624040920716112
0.22386231564272858610  0.22282608695652173913
0.22416835331182176260  0.22298593350383631713
0.22419497667812763236  0.22314578005115089514
0.22444719958931439199  0.22330562659846547314
0.22445435409004177271  0.22346547314578005114
0.22461018130288165395  0.22362531969309462916
0.22487203348368216328  0.22378516624040920717
0.22496590925464047095  0.22394501278772378517
0.22524141531565665504  0.22410485933503836318
0.22538218199643935694  0.22426470588235294118
0.22552863534915752493  0.22442455242966751919
0.22559472637398755648  0.22458439897698209719
0.22571107796210352017  0.22474424552429667520
0.22572459413510879685  0.22490409207161125320
0.22591743760981445978  0.22506393861892583120
0.22612833170833705197  0.22522378516624040921
0.22618077617664573445  0.22538363171355498721
0.22625972515449566156  0.22554347826086956522
0.22636448159877933982  0.22570332480818414322
0.22645504953330003596  0.22586317135549872123
0.22661387571199909812  0.22602301790281329923
0.22674619036966671094  0.22618286445012787724
0.22689511909017509404  0.22634271099744245524
0.22694430394444854222  0.22650255754475703325
0.22724265585258754848  0.22666240409207161125
0.22726829795070988560  0.22682225063938618926
0.22728059325612170708  0.22698209718670076726
0.22754521130227046917  0.22714194373401534527
0.22758001062715666514  0.22730179028132992327
0.22789649159336916714  0.22746163682864450127
0.22806324304232792206  0.22762148337595907928
0.22808984551722669558  0.22778132992327365728
0.22809240908168906939  0.22794117647058823529
0.22828500901776119189  0.22810102301790281329
0.22848958134411919342  0.22826086956521739130
0.22863216782986737292  0.22842071611253196932
0.22864949079424002507  0.22858056265984654732
0.22869738228613181287  0.22874040920716112533
0.22884230575961926524  0.22890025575447570333
0.22886334770707982263  0.22906010230179028133
0.22902546048217577504  0.22921994884910485934
0.22904361670206849594  0.22937979539641943734
0.22931538301538355321  0.22953964194373401535
0.22953255901543405175  0.22969948849104859335
0.22956373498126988097  0.22985933503836317136
0.22965317446035900191  0.23001918158567774936
0.22974282741351812619  0.23017902813299232737
0.22994144293348616152  0.23033887468030690537
0.22995382051119352381  0.23049872122762148338
0.23018516962456695133  0.23065856777493606138
0.23044346155746907740  0.23081841432225063939
0.23053253029203145100  0.23097826086956521739
0.23057830462915479810  0.23113810741687979540
0.23088019274817858767  0.23129795396419437340
0.23102923470031737380  0.23145780051150895140
0.23108251037591016527  0.23161764705882352941
0.23152555871278508724  0.23177749360613810741
0.23158391218400120421  0.23193734015345268542
0.23176405936849110951  0.23209718670076726342
0.23182892749243528958  0.23225703324808184143
0.23204086229365629321  0.23241687979539641943
0.23206672728363999561  0.23257672634271099744
0.23227981344732940285  0.23273657289002557544
0.23228391663606594812  0.23289641943734015345
0.23236165954939131434  0.23305626598465473145
0.23241148855460221529  0.23321611253196930947
0.23244543650635018829  0.23337595907928388747
0.23250470408564276041  0.23353580562659846548
0.23252930932468175865  0.23369565217391304348
0.23257515601954459565  0.23385549872122762149
0.23259335044811332792  0.23401534526854219949
0.23275109990760951093  0.23417519181585677750
0.23299052037501496589  0.23433503836317135550
0.23324312255907910662  0.23449488491048593351
0.23338122861017330628  0.23465473145780051151
0.23364047779959093380  0.23481457800511508952
0.23371795141442008317  0.23497442455242966752
0.23382045263673082209  0.23513427109974424553
0.23427965629855246742  0.23529411764705882353
0.23435243175609237424  0.23545396419437340153
0.23446079970710098778  0.23561381074168797954
0.23469662499543759846  0.23577365728900255754
0.23480277608707581951  0.23593350383631713555
0.23593640688253821751  0.23609335038363171355
0.23600691630018223530  0.23625319693094629156
0.23617138834937466234  0.23641304347826086956
0.23620919980966519121  0.23657289002557544757
0.23623062954681647397  0.23673273657289002557
0.23653369209412746744  0.23689258312020460358
0.23665341387878967724  0.23705242966751918158
0.23669600670813589566  0.23721227621483375959
0.23679427941315452495  0.23737212276214833759
0.23680268622641944282  0.23753196930946291560
0.23727308867863833613  0.23769181585677749360
0.23732208625211467104  0.23785166240409207160
0.23734645997772327510  0.23801150895140664962
0.23737239596406017832  0.23817135549872122763
0.23752916052715472994  0.23833120204603580563
0.23756231307482187529  0.23849104859335038364
0.23766132115236742478  0.23865089514066496164
0.23788467823523024513  0.23881074168797953965
0.23802277790155091099  0.23897058823529411765
0.23804229082424699979  0.23913043478260869566
0.23819830326170214834  0.23929028132992327366
0.23836370401706466079  0.23945012787723785167
0.23851358812410951722  0.23960997442455242967
0.23861802016940150411  0.23976982097186700767
0.23867836979298832529  0.23992966751918158568
0.23899759652122198562  0.24008951406649616368
0.23919430442964613118  0.24024936061381074169
0.23940980759133288510  0.24040920716112531969
0.23955424135065454460  0.24056905370843989770
0.24034311546028377617  0.24072890025575447570
0.24061323055770889830  0.24088874680306905371
0.24068452497457262966  0.24104859335038363171
0.24087925616466519663  0.24120843989769820972
0.24107955276581339001  0.24136828644501278772
0.24136757892142354253  0.24152813299232736573
0.24153693454880509499  0.24168797953964194373
0.24154320713152881908  0.24184782608695652174
0.24156708379847841175  0.24200767263427109974
0.24212279460557560079  0.24216751918158567774
0.24215718856516890900  0.24232736572890025575
0.24262430311319249283  0.24248721227621483375
0.24263641710239733054  0.24264705882352941176
0.24269346394937722373  0.24280690537084398978
0.24277370498933254053  0.24296675191815856778
0.24284303154937686522  0.24312659846547314579
0.24293995424571819421  0.24328644501278772379
0.24319108822263084386  0.24344629156010230180
0.24325538956652528681  0.24360613810741687980
0.24328491525357028648  0.24376598465473145780
0.24329179499212320440  0.24392583120204603581
0.24332681796378496209  0.24408567774936061381
0.24345448951075233356  0.24424552429667519182
0.24352905114992116445  0.24440537084398976982
0.24376194399365832023  0.24456521739130434783
0.24391345412685970947  0.24472506393861892583
0.24403296455887734877  0.24488491048593350384
0.24418813967827739771  0.24504475703324808184
0.24429882814577877957  0.24520460358056265985
0.24431189400875340702  0.24536445012787723785
0.24441987564279597260  0.24552429667519181586
0.24470047464012410808  0.24568414322250639386
0.24472479185565667162  0.24584398976982097187
0.24477125888794555337  0.24600383631713554987
0.24515192818257528966  0.24616368286445012787
0.24524307957551606743  0.24632352941176470588
0.24528115764496463149  0.24648337595907928388
0.24571900583464407234  0.24664322250639386189
0.24589985108265347421  0.24680306905370843989
0.24603328518769348681  0.24696291560102301790
0.24624383781357180326  0.24712276214833759590
0.24650552389356565092  0.24728260869565217391
0.24664841270007911772  0.24744245524296675191
0.24675082470556534537  0.24760230179028132993
0.24704981892651555018  0.24776214833759590793
0.24730464345597838654  0.24792199488491048594
0.24743330361126522614  0.24808184143222506394
0.24744102125034115563  0.24824168797953964195
0.24784258275370844156  0.24840153452685421995
0.24793935739630027321  0.24856138107416879796
0.24807446722771842902  0.24872122762148337596
0.24811208716850175201  0.24888107416879795397
0.24819360951036933296  0.24904092071611253197
0.24821597397734884084  0.24920076726342710998
0.24845881761519653904  0.24936061381074168798
0.24873773811116808262  0.24952046035805626599
0.24885280601182790055  0.24968030690537084399
0.24889826207461883834  0.24984015345268542200
0.24928573581044381909  0.2500000000000000000
0.24936035394109185138  0.2501598465473145780
0.24937897014475270705  0.2503196930946291560
0.24941330299197351032  0.2504795396419437340
0.24967615702879664819  0.2506393861892583120
0.24971155323526247617  0.2507992327365728900
0.24974768248609688005  0.2509590792838874680
0.24977580179002747000  0.2511189258312020460
0.24987531920608115836  0.2512787723785166240
0.2501683227260424759  0.2514386189258312021
0.2503857518490600678  0.2515984654731457800
0.2504582814318875072  0.2517583120204603581
0.2505995950959146431  0.2519181585677749361
0.2507005978006723766  0.2520780051150895141
0.2510230292661227355  0.2522378516624040921
0.2513423576648089616  0.2523976982097186701
0.2514720817612668332  0.2525575447570332481
0.2515840310435660569  0.2527173913043478261
0.2516118348169390124  0.2528772378516624041
0.2517664531604702869  0.2530370843989769821
0.2517667031447224617  0.2531969309462915601
0.2518296139455030668  0.2533567774936061381
0.2521444070666481411  0.2535166240409207161
0.2522127913775774664  0.2536764705882352941
0.2524055064849557942  0.2538363171355498721
0.2525629278718397283  0.2539961636828644501
0.2525769997255730339  0.2541560102301790281
0.2526803417581922145  0.2543158567774936061
0.2527212359301193490  0.2544757033248081841
0.2528380118470067723  0.2546355498721227621
0.2530450544712226715  0.2547953964194373401
0.2535251811357019797  0.2549552429667519182
0.2535463428415354742  0.2551150895140664962
0.2535860763480064481  0.2552749360613810742
0.2536172107745967569  0.2554347826086956522
0.2539736173459082345  0.2555946291560102302
0.2540171261138113085  0.2557544757033248082
0.2540472572687261375  0.2559143222506393862
0.2541790853482884680  0.2560741687979539642
0.2543967040383240735  0.2562340153452685422
0.2545847262936519992  0.2563938618925831202
0.2547275166005771409  0.2565537084398976982
0.2552556152417504421  0.2567135549872122762
0.2552636677274348009  0.2568734015345268542
0.2553061960620247862  0.2570332480818414322
0.2554916546626737519  0.2571930946291560102
0.2557627859965725363  0.2573529411764705882
0.2559194268412940539  0.2575127877237851662
0.2561040569758188026  0.2576726342710997443
0.2563509573531743814  0.2578324808184143222
0.2563990415178594542  0.2579923273657289003
0.2564613994736309795  0.2581521739130434783
0.2565322689343220835  0.2583120204603580563
0.2565682842062841624  0.2584718670076726343
0.2569456252100426923  0.2586317135549872123
0.2569712164154517062  0.2587915601023017903
0.2569977495549871956  0.2589514066496163683
0.2571754436522172263  0.2591112531969309463
0.2573239598888383697  0.2592710997442455243
0.2580863499099958783  0.2594309462915601023
0.2581301969108720210  0.2595907928388746803
0.2581847221776993896  0.2597506393861892583
0.2584539796578786301  0.2599104859335038363
0.2586747165667552817  0.2600703324808184143
0.2589324100154356112  0.2602301790281329923
0.2592239535122014398  0.2603900255754475703
0.2594737101368834775  0.2605498721227621483
0.2596845094957318285  0.2607097186700767264
0.2598718881379609997  0.2608695652173913043
0.2598857967735890961  0.2610294117647058824
0.2601169522304274187  0.2611892583120204604
0.2601550133976305746  0.2613491048593350384
0.2602933247913262559  0.2615089514066496164
0.2603907563454050744  0.2616687979539641944
0.2604210671318862634  0.2618286445012787724
0.2605899920361213046  0.2619884910485933504
0.2606961354463722731  0.2621483375959079284
0.2607778802731132896  0.2623081841432225064
0.2607856176611851977  0.2624680306905370844
0.2608155720577409454  0.2626278772378516624
0.2608991011849543622  0.2627877237851662404
0.2609311678309370486  0.2629475703324808184
0.2610708296520917403  0.2631074168797953964
0.2611810166813021420  0.2632672634271099744
0.2612221319115360845  0.2634271099744245524
0.2612479871767231420  0.2635869565217391304
0.2613903042955240321  0.2637468030690537084
0.2618046509757775348  0.2639066496163682864
0.2618452075308461458  0.2640664961636828644
0.2621972295350476611  0.2642263427109974425
0.2622949400596037453  0.2643861892583120204
0.2624398706686127896  0.2645460358056265985
0.2624800508914151139  0.2647058823529411765
0.2626421275815303946  0.2648657289002557545
0.2634600733046803854  0.2650255754475703325
0.2634914162164301510  0.2651854219948849105
0.2638785524855971372  0.2653452685421994885
0.2640676108368850958  0.2655051150895140665
0.2643597078161739898  0.2656649616368286445
0.2643705822315422687  0.2658248081841432225
0.2644264901670364179  0.2659846547314578005
0.2645491057554695111  0.2661445012787723785
0.2646457860559923335  0.2663043478260869565
0.2646551081559620488  0.2664641943734015345
0.2648415586071309168  0.2666240409207161125
0.2648937222539198881  0.2667838874680306905
0.2649308883229903605  0.2669437340153452685
0.2651392360769907384  0.2671035805626598465
0.2651954958803947630  0.2672634271099744246
0.2653863103205611646  0.2674232736572890025
0.2654900270504362919  0.2675831202046035806
0.2660416427624057177  0.2677429667519181586
0.2660972983491832149  0.2679028132992327366
0.2661572010740614099  0.2680626598465473146
0.2661708441935392279  0.2682225063938618926
0.2666077804610940586  0.2683823529411764706
0.2667509938519230516  0.2685421994884910486
0.2670872404937527166  0.2687020460358056266
0.2673978351397067973  0.2688618925831202046
0.2674063680797551323  0.2690217391304347826
0.2674530447645207023  0.2691815856777493606
0.2674537258913831112  0.2693414322250639386
0.2681187868837588095  0.2695012787723785166
0.2681666365484856650  0.2696611253196930946
0.2682366142173195833  0.2698209718670076726
0.2682719867150808779  0.2699808184143222507
0.2683098015547649740  0.2701406649616368286
0.2687749698685945088  0.2703005115089514067
0.2689540319003734809  0.2704603580562659847
0.2693117069612308636  0.2706202046035805627
0.2693945978313038399  0.2707800511508951407
0.2697372117733620564  0.2709398976982097187
0.2698320918607805256  0.2710997442455242967
0.2701415919123353354  0.2712595907928388747
0.2706438004582201696  0.2714194373401534527
0.2708329829648689186  0.2715792838874680307
0.2709126041558531584  0.2717391304347826087
0.2710484254240104465  0.2718989769820971867
0.2712322465743006602  0.2720588235294117647
0.2713913505718765227  0.2722186700767263427
0.2714402391930644469  0.2723785166240409207
0.2714576513324504858  0.2725383631713554987
0.2716100348146399721  0.2726982097186700767
0.2717154790495837271  0.2728580562659846547
0.2718322112538269399  0.2730179028132992327
0.2720611436485612628  0.2731777493606138107
0.2722657260392661062  0.2733375959079283887
0.2728344152651574279  0.2734974424552429668
0.2730551424237200591  0.2736572890025575447
0.2732019518026352126  0.2738171355498721228
0.2736109627966749897  0.2739769820971867008
0.2737379994569198561  0.2741368286445012788
0.2737802295345232101  0.2742966751918158568
0.2739228891573226068  0.2744565217391304348
0.2739878360579925914  0.2746163682864450128
0.2741895509663657556  0.2747762148337595908
0.2743793290784261127  0.2749360613810741688
0.2744671343758796160  0.2750959079283887468
0.2747116444409463377  0.2752557544757033248
0.2748691748522756250  0.2754156010230179028
0.2749101624977768331  0.2755754475703324808
0.2749201781768922145  0.2757352941176470588
0.2751494409776555357  0.2758951406649616368
0.2753540769637360530  0.2760549872122762148
0.2754216790575483481  0.2762148337595907928
0.2754273923422869869  0.2763746803069053708
0.2754586580891273534  0.2765345268542199489
0.2755477757511357783  0.2766943734015345268
0.2755772049187515048  0.2768542199488491049
0.2756566021940940674  0.2770140664961636829
0.2760526277295629432  0.2771739130434782609
0.2761985156456995877  0.2773337595907928389
0.2770027502016410137  0.2774936061381074169
0.2770485426979267599  0.2776534526854219949
0.2772321542164305020  0.2778132992327365729
0.2772690322933643278  0.2779731457800511509
0.2774755380377265188  0.2781329923273657289
0.2775298293726527431  0.2782928388746803069
0.2776213507755320541  0.2784526854219948849
0.2782447393865363202  0.2786125319693094629
0.2785197149124561501  0.2787723785166240409
0.2786573355241429040  0.2789322250639386189
0.2787020583912601712  0.2790920716112531969
0.2788113592121632132  0.2792519181585677749
0.2791377190304560321  0.2794117647058823529
0.2791397286353710369  0.2795716112531969310
0.2792635461418188124  0.2797314578005115089
0.2793992343400967075  0.2798913043478260870
0.2796346146497091721  0.2800511508951406650
0.2796684179720885821  0.2802109974424552430
0.2799961341327776073  0.2803708439897698210
0.2803199309746374689  0.2805306905370843990
0.2804788459951024319  0.2806905370843989770
0.2806095873710914584  0.2808503836317135550
0.2806936755215274967  0.2810102301790281330
0.2807730858869942155  0.2811700767263427110
0.2809641811430036590  0.2813299232736572890
0.2809903858350004990  0.2814897698209718670
0.2810670169030996731  0.2816496163682864450
0.2815663108906075535  0.2818094629156010230
0.2815813476479938123  0.2819693094629156010
0.2817348966498569898  0.2821291560102301790
0.2817764638431745203  0.2822890025575447570
0.2817775500496240770  0.2824488491048593350
0.2824631946727165823  0.2826086956521739130
0.2825302714592838476  0.2827685421994884911
0.2828320927430130438  0.2829283887468030690
0.2828962085121035237  0.2830882352941176471
0.2830404832589465348  0.2832480818414322251
0.2833390511430830743  0.2834079283887468031
0.2833728088034616192  0.2835677749360613811
0.2834083244232541095  0.2837276214833759591
0.2834270750251123110  0.2838874680306905371
0.2834473454525500089  0.2840473145780051151
0.2836576203879506734  0.2842071611253196931
0.2836646970084982835  0.2843670076726342711
0.2841821090678402063  0.2845268542199488491
0.2842250089541930622  0.2846867007672634271
0.2842433049603710391  0.2848465473145780051
0.2845637064302426893  0.2850063938618925831
0.2845938823412563983  0.2851662404092071611
0.2846032468893178755  0.2853260869565217391
0.2846962317463705650  0.2854859335038363171
0.2848780948235954085  0.2856457800511508951
0.2849026930685369496  0.2858056265984654732
0.2850593570625005342  0.2859654731457800511
0.2850976544826757799  0.2861253196930946292
0.2852906570877405062  0.2862851662404092072
0.2858849249356251309  0.2864450127877237852
0.2859426072282491462  0.2866048593350383632
0.2860124880999050894  0.2867647058823529412
0.2861196558476787572  0.2869245524296675192
0.2861377294567582397  0.2870843989769820972
0.2861669467526479854  0.2872442455242966752
0.2862843155573688431  0.2874040920716112532
0.2862895593291705240  0.2875639386189258312
0.2863461929225583560  0.2877237851662404092
0.2864507693457657892  0.2878836317135549872
0.2866899579335652905  0.2880434782608695652
0.2867030984518719971  0.2882033248081841432
0.2869890153660894854  0.2883631713554987212
0.2869987574942466734  0.2885230179028132992
0.2873988395472578408  0.2886828644501278772
0.2876236859762367098  0.2888427109974424553
0.2879673855203041225  0.2890025575447570332
0.2880212050650079342  0.2891624040920716113
0.2882527885001999456  0.2893222506393861893
0.2885894988417387478  0.2894820971867007673
0.2886344790271753221  0.2896419437340153453
0.2888325180227637131  0.2898017902813299233
0.2888403617999677126  0.2899616368286445013
0.2891727124929540396  0.2901214833759590793
0.2891931858518558378  0.2902813299232736573
0.2892660791803998599  0.2904411764705882353
0.2894085023975766146  0.2906010230179028133
0.2894541012021180032  0.2907608695652173913
0.2896055495987873273  0.2909207161125319693
0.2896555800310162571  0.2910805626598465473
0.2898766764440884596  0.2912404092071611253
0.2898848365872572516  0.2914002557544757033
0.2898982630693727601  0.2915601023017902813
0.2906748222081274518  0.2917199488491048593
0.2908056834828246681  0.2918797953964194373
0.2914964554858386613  0.2920396419437340153
0.2915512976566123618  0.2921994884910485933
0.2917929430778601108  0.2923593350383631714
0.2921828539372850893  0.2925191815856777493
0.2925553354374441975  0.2926790281329923274
0.2925674198178133717  0.2928388746803069054
0.2926230426341509513  0.2929987212276214834
0.2926781866969398367  0.2931585677749360614
0.2927200407978476699  0.2933184143222506394
0.2927759714952804314  0.2934782608695652174
0.2928858624509979022  0.2936381074168797954
0.2928994596533459423  0.2937979539641943734
0.2930754475983726287  0.2939578005115089514
0.2933078000353853884  0.2941176470588235294
0.2933928081758376811  0.2942774936061381074
0.2933934431063495170  0.2944373401534526854
0.2934793415633290546  0.2945971867007672634
0.2935241787453339811  0.2947570332480818414
0.2935544372236112090  0.2949168797953964194
0.2936346088777696902  0.2950767263427109975
0.2938402637758213640  0.2952365728900255754
0.2944338581268087325  0.2953964194373401535
0.2947136841774812429  0.2955562659846547315
0.2947826914241113188  0.2957161125319693095
0.2948164661649074224  0.2958759590792838875
0.2948801679351071899  0.2960358056265984655
0.2952121007096178056  0.2961956521739130435
0.2952633248173207940  0.2963554987212276215
0.2955212473936955184  0.2965153452685421995
0.2957268575772702087  0.2966751918158567775
0.2963170185553280900  0.2968350383631713555
0.2963346823603671194  0.2969948849104859335
0.2964969040836745036  0.2971547314578005115
0.2965209306507272501  0.2973145780051150895
0.2965968799736019313  0.2974744245524296675
0.2970729136813259687  0.2976342710997442455
0.2972020077810473555  0.2977941176470588235
0.2978058228684230545  0.2979539641943734015
0.2980089431678939315  0.2981138107416879796
0.2982375697042228205  0.2982736572890025575
0.2982494124302569590  0.2984335038363171356
0.2984541255603756145  0.2985933503836317136
0.2985536812158638615  0.2987531969309462916
0.2986601759100070848  0.2989130434782608696
0.2986883680103544156  0.2990728900255754476
0.2987160458660285224  0.2992327365728900256
0.2988172697465576495  0.2993925831202046036
0.2990106489992644353  0.2995524296675191816
0.2991805135941815137  0.2997122762148337596
0.2992443198863787764  0.2998721227621483376
0.2994244469736494461  0.3000319693094629156
0.2994559016132070537  0.3001918158567774936
0.2997530490859152720  0.3003516624040920716
0.2999263835681006305  0.3005115089514066496
0.3000301465719362190  0.3006713554987212276
0.3001958254393225771  0.3008312020460358056
0.3002172382850802607  0.3009910485933503836
0.3003941801112029600  0.3011508951406649616
0.3010295398216674202  0.3013107416879795396
0.3012425033155992051  0.3014705882352941176
0.3018006370884152563  0.3016304347826086957
0.3018249054812479325  0.3017902813299232736
0.3018310893371930582  0.3019501278772378517
0.3023521417596661774  0.3021099744245524297
0.3028073246473492331  0.3022698209718670077
0.3028606123389245972  0.3024296675191815857
0.3032503520508684427  0.3025895140664961637
0.3033763002062677826  0.3027493606138107417
0.3035883572383149106  0.3029092071611253197
0.3037378992423323818  0.3030690537084398977
0.3038029962139706668  0.3032289002557544757
0.3040889829430473256  0.3033887468030690537
0.3047998213735827672  0.3035485933503836317
0.3048318296713876089  0.3037084398976982097
0.3049097118175884950  0.3038682864450127877
0.3050740145772555407  0.3040281329923273657
0.3051532391108262673  0.3041879795396419437
0.3051791266536759907  0.3043478260869565217
0.3052434058832590254  0.3045076726342710997
0.3054596930618453376  0.3046675191815856778
0.3057147263896379738  0.3048273657289002557
0.3062895625666939549  0.3049872122762148338
0.3063592900869402592  0.3051470588235294118
0.3064150963443768925  0.3053069053708439898
0.3064349765093307852  0.3054667519181585678
0.3064996396490231400  0.3056265984654731458
0.3066483750725576776  0.3057864450127877238
0.3067196214650694755  0.3059462915601023018
0.3068641036112172837  0.3061061381074168798
0.3068878561306509943  0.3062659846547314578
0.3069125556564141517  0.3064258312020460358
0.3070183110832659886  0.3065856777493606138
0.3070257566524996744  0.3067455242966751918
0.3071582609107270903  0.3069053708439897698
0.3073009155388991049  0.3070652173913043478
0.3073308008070919468  0.3072250639386189258
0.3073761162419447644  0.3073849104859335038
0.3074240541444431205  0.3075447570332480818
0.3074605009464538882  0.3077046035805626599
0.3075126342733997811  0.3078644501278772379
0.3076766175381389602  0.3080242966751918159
0.3077373477932308565  0.3081841432225063939
0.3081566773095112706  0.3083439897698209719
0.3082526223923378369  0.3085038363171355499
0.3084169699554349332  0.3086636828644501279
0.3085531981056121454  0.3088235294117647059
0.3087987014298761958  0.3089833759590792839
0.3088343743332514099  0.3091432225063938619
0.3093430777818031698  0.3093030690537084399
0.3093743469247704300  0.3094629156010230179
0.3095946755714634900  0.3096227621483375959
0.3097146874873566605  0.3097826086956521739
0.3097905535475980771  0.3099424552429667519
0.3098006428376833463  0.3101023017902813299
0.3098973849072278708  0.3102621483375959079
0.3099935086563850741  0.3104219948849104859
0.3100452226593765514  0.3105818414322250639
0.3100785993932692999  0.3107416879795396419
0.3102087372087750142  0.3109015345268542200
0.3104109758253046561  0.3110613810741687979
0.3104475657698861339  0.3112212276214833760
0.3105191616773928340  0.3113810741687979540
0.3105830964353963049  0.3115409207161125320
0.3113738588805668665  0.3117007672634271100
0.3114595466113237568  0.3118606138107416880
0.3114680730374114847  0.3120204603580562660
0.3117728676535779151  0.3121803069053708440
0.3118228671046294321  0.3123401534526854220
0.3119875504682368453  0.3125000000000000000
0.3126513495687425986  0.3126598465473145780
0.3128979999513275801  0.3128196930946291560
0.3129915597406967282  0.3129795396419437340
0.3130064321069902601  0.3131393861892583120
0.3131275738791153555  0.3132992327365728900
0.3132923562557859708  0.3134590792838874680
0.3133531300732679566  0.3136189258312020460
0.3136244976015086011  0.3137787723785166240
0.3136512435183847990  0.3139386189258312021
0.3137995755590949878  0.3140984654731457800
0.3139060267590109077  0.3142583120204603581
0.3139152010979539625  0.3144181585677749361
0.3139488696069106557  0.3145780051150895141
0.3140602647093717367  0.3147378516624040921
0.3142514700173762719  0.3148976982097186701
0.3143732974964182616  0.3150575447570332481
0.3143776636984466366  0.3152173913043478261
0.3144978143591292232  0.3153772378516624041
0.3145534907443048346  0.3155370843989769821
0.3147500397871856309  0.3156969309462915601
0.3148157122590980175  0.3158567774936061381
0.3150229998953483175  0.3160166240409207161
0.3152316405395393175  0.3161764705882352941
0.3152424888756190429  0.3163363171355498721
0.3152801365775025822  0.3164961636828644501
0.3154179690216839352  0.3166560102301790281
0.3155558394697490001  0.3168158567774936061
0.3155745171161617856  0.3169757033248081841
0.3156755018004902673  0.3171355498721227621
0.3157687971416533411  0.3172953964194373401
0.3158136905180241331  0.3174552429667519182
0.3160696015014929114  0.3176150895140664962
0.3162269398742264774  0.3177749360613810742
0.3162958245250835510  0.3179347826086956522
0.3169133766286599083  0.3180946291560102302
0.3170221587766337040  0.3182544757033248082
0.3170642440605441066  0.3184143222506393862
0.3172543082833601733  0.3185741687979539642
0.3173687784745764801  0.3187340153452685422
0.3174105931157748735  0.3188938618925831202
0.3174452895018468649  0.3190537084398976982
0.3177537235732125339  0.3192135549872122762
0.3179810163976224485  0.3193734015345268542
0.3180201623236698877  0.3195332480818414322
0.3180709328582799048  0.3196930946291560102
0.3181147054437097864  0.3198529411764705882
0.3187624711191874232  0.3200127877237851662
0.3188826645801157784  0.3201726342710997443
0.3189945176546011477  0.3203324808184143222
0.3195480436390570627  0.3204923273657289003
0.3197326073992213871  0.3206521739130434783
0.3201966012343573838  0.3208120204603580563
0.3203498392577502890  0.3209718670076726343
0.3203911122751794574  0.3211317135549872123
0.3206140432461761095  0.3212915601023017903
0.3209044943241207340  0.3214514066496163683
0.3210028126523440636  0.3216112531969309463
0.3210645393624237687  0.3217710997442455243
0.3211031173247492992  0.3219309462915601023
0.3211953931187680226  0.3220907928388746803
0.3219230054301055178  0.3222506393861892583
0.3219659771173085840  0.3224104859335038363
0.3222577344962160869  0.3225703324808184143
0.3223540289894012315  0.3227301790281329923
0.3223702148185340124  0.3228900255754475703
0.3224975673035013875  0.3230498721227621483
0.3226222081595990420  0.3232097186700767264
0.3228249713682771622  0.3233695652173913043
0.3230133316813505465  0.3235294117647058824
0.3230750514002855162  0.3236892583120204604
0.3231843047256082902  0.3238491048593350384
0.3235737176309420945  0.3240089514066496164
0.3236971212503943466  0.3241687979539641944
0.3238135646740518519  0.3243286445012787724
0.3238559249919094319  0.3244884910485933504
0.3240002718439598330  0.3246483375959079284
0.3241865575867972472  0.3248081841432225064
0.3242275330707809982  0.3249680306905370844
0.3242876792402984902  0.3251278772378516624
0.3243682750920214826  0.3252877237851662404
0.3250212348966440753  0.3254475703324808184
0.3251148947600196922  0.3256074168797953964
0.3251335956065535113  0.3257672634271099744
0.3253308918886100145  0.3259271099744245524
0.3253820583875929433  0.3260869565217391304
0.3254858956790142459  0.3262468030690537084
0.3256441128638164230  0.3264066496163682864
0.3257100801107600626  0.3265664961636828644
0.3261457021128228766  0.3267263427109974425
0.3264863247080810598  0.3268861892583120204
0.3266859254114479596  0.3270460358056265985
0.3271175852434567340  0.3272058823529411765
0.3276043471767054976  0.3273657289002557545
0.3276590318510338667  0.3275255754475703325
0.3276682302691845065  0.3276854219948849105
0.3282046159016956619  0.3278452685421994885
0.3282322237786644328  0.3280051150895140665
0.3284625999739327738  0.3281649616368286445
0.3285014847775589556  0.3283248081841432225
0.3286102191526287420  0.3284846547314578005
0.3288438490900877469  0.3286445012787723785
0.3288851907376546401  0.3288043478260869565
0.3292859795945517462  0.3289641943734015345
0.3296027797527974596  0.3291240409207161125
0.3297259268316026512  0.3292838874680306905
0.3297463588800305910  0.3294437340153452685
0.3297934466773748740  0.3296035805626598465
0.3299333287209045404  0.3297634271099744246
0.3301738966337119643  0.3299232736572890025
0.3304279464863517528  0.3300831202046035806
0.3308949434941195219  0.3302429667519181586
0.3309044046789645174  0.3304028132992327366
0.3310337277578237297  0.3305626598465473146
0.3311669751228706920  0.3307225063938618926
0.3311728338147372555  0.3308823529411764706
0.3312279979997798721  0.3310421994884910486
0.3313003982231290423  0.3312020460358056266
0.3313948785338684889  0.3313618925831202046
0.3314482587810300270  0.3315217391304347826
0.3314980941917122128  0.3316815856777493606
0.3315236350860443530  0.3318414322250639386
0.3316281537287088650  0.3320012787723785166
0.3317254796269373865  0.3321611253196930946
0.3317644153462085319  0.3323209718670076726
0.3319243144187330425  0.3324808184143222507
0.3324516073455445146  0.3326406649616368286
0.3330102709497328648  0.3328005115089514067
0.3330947454118876553  0.3329603580562659847
0.3336010942365102652  0.3331202046035805627
0.3338162816185725419  0.3332800511508951407
0.3340997449290587651  0.3334398976982097187
0.3344767564318005674  0.3335997442455242967
0.3348242536581911851  0.3337595907928388747
0.3348689709085105281  0.3339194373401534527
0.3350334881482676989  0.3340792838874680307
0.3351620661370916511  0.3342391304347826087
0.3352647206830491923  0.3343989769820971867
0.3353851711110233162  0.3345588235294117647
0.3354201721481972673  0.3347186700767263427
0.3355020540791965357  0.3348785166240409207
0.3356224426393008172  0.3350383631713554987
0.3356402647626305872  0.3351982097186700767
0.3356540405556625985  0.3353580562659846547
0.3360328193788662123  0.3355179028132992327
0.3360807337563593316  0.3356777493606138107
0.3360838877721241415  0.3358375959079283887
0.3363400385001736154  0.3359974424552429668
0.3368528220310830354  0.3361572890025575447
0.3368539362567516162  0.3363171355498721228
0.3368979925962228974  0.3364769820971867008
0.3369730469320572317  0.3366368286445012788
0.3369904854046066070  0.3367966751918158568
0.3371919902128750278  0.3369565217391304348
0.3375785447276487338  0.3371163682864450128
0.3376413335119409101  0.3372762148337595908
0.3382476253341180564  0.3374360613810741688
0.3382969071700724872  0.3375959079283887468
0.3385949108365140626  0.3377557544757033248
0.3386653565047812534  0.3379156010230179028
0.3386912734788870883  0.3380754475703324808
0.3387084181247714074  0.3382352941176470588
0.3387321748043127385  0.3383951406649616368
0.3393225248353918932  0.3385549872122762148
0.3400041603582010276  0.3387148337595907928
0.3403015155516021705  0.3388746803069053708
0.3407896443297355518  0.3390345268542199489
0.3408012344492580772  0.3391943734015345268
0.3408705308453232058  0.3393542199488491049
0.3411377860803910062  0.3395140664961636829
0.3415023669102893691  0.3396739130434782609
0.3416344914226476465  0.3398337595907928389
0.3416640847718334193  0.3399936061381074169
0.3416706283530844456  0.3401534526854219949
0.3417050920161214112  0.3403132992327365729
0.3419683150347969185  0.3404731457800511509
0.3425290070612198779  0.3406329923273657289
0.3425584673277218088  0.3407928388746803069
0.3425801009345997410  0.3409526854219948849
0.3426184052258237967  0.3411125319693094629
0.3426358555627751694  0.3412723785166240409
0.3426951136306648562  0.3414322250639386189
0.3427751818889220645  0.3415920716112531969
0.3429786038767398289  0.3417519181585677749
0.3431585864871186598  0.3419117647058823529
0.3433587353806468000  0.3420716112531969310
0.3433836519347086302  0.3422314578005115089
0.3434929026202897377  0.3423913043478260870
0.3437168290898189475  0.3425511508951406650
0.3438508032760457202  0.3427109974424552430
0.3440048624736861822  0.3428708439897698210
0.3440402066726227507  0.3430306905370843990
0.3446150325186774535  0.3431905370843989770
0.3446287985011827694  0.3433503836317135550
0.3446800474084618155  0.3435102301790281330
0.3448742299050488304  0.3436700767263427110
0.3450778142984284651  0.3438299232736572890
0.3452189661878310999  0.3439897698209718670
0.3453972207490070001  0.3441496163682864450
0.3456253886150023807  0.3443094629156010230
0.3457941373224159437  0.3444693094629156010
0.3458306708148721588  0.3446291560102301790
0.3462620838570658052  0.3447890025575447570
0.3463332533252265847  0.3449488491048593350
0.3464445856781486621  0.3451086956521739130
0.3465001014816622432  0.3452685421994884911
0.3465019952726136476  0.3454283887468030690
0.3465603261507134689  0.3455882352941176471
0.3466340031340703768  0.3457480818414322251
0.3467510650069646916  0.3459079283887468031
0.3467667728021931256  0.3460677749360613811
0.3468054905987562266  0.3462276214833759591
0.3468989812036629969  0.3463874680306905371
0.3473632429668899531  0.3465473145780051151
0.3478097644728280520  0.3467071611253196931
0.3480135788383734464  0.3468670076726342711
0.3481069637188928424  0.3470268542199488491
0.3481689758492024015  0.3471867007672634271
0.3482446265262082268  0.3473465473145780051
0.3482547517848829717  0.3475063938618925831
0.3483279517975136642  0.3476662404092071611
0.3483728355286993973  0.3478260869565217391
0.3485841980406615846  0.3479859335038363171
0.3486244886025402331  0.3481457800511508951
0.3489820126878561752  0.3483056265984654732
0.3489944876285394617  0.3484654731457800511
0.3493248498398412376  0.3486253196930946292
0.3494800141758511353  0.3487851662404092072
0.3501884323248994078  0.3489450127877237852
0.3505039495538476577  0.3491048593350383632
0.3505360613251816618  0.3492647058823529412
0.3505707588922746983  0.3494245524296675192
0.3506568947710420683  0.3495843989769820972
0.3506808480304140110  0.3497442455242966752
0.3506847060629616722  0.3499040920716112532
0.3510081308319100002  0.3500639386189258312
0.3510200128350430177  0.3502237851662404092
0.3510791019877203078  0.3503836317135549872
0.3512977959979906618  0.3505434782608695652
0.3514511533537253878  0.3507033248081841432
0.3514769155120190768  0.3508631713554987212
0.3516002018807473135  0.3510230179028132992
0.3517559148828997662  0.3511828644501278772
0.3520564307859302969  0.3513427109974424553
0.3521069139385871251  0.3515025575447570332
0.3522223410828279921  0.3516624040920716113
0.3523590421268926579  0.3518222506393861893
0.3523643587787954171  0.3519820971867007673
0.3524445871892298454  0.3521419437340153453
0.3527197668862259248  0.3523017902813299233
0.3532048530866780957  0.3524616368286445013
0.3534148009796169189  0.3526214833759590793
0.3534579810760462420  0.3527813299232736573
0.3535614367131329151  0.3529411764705882353
0.3535706237882815747  0.3531010230179028133
0.3536583993563350282  0.3532608695652173913
0.3538214915976277369  0.3534207161125319693
0.3540477929412755696  0.3535805626598465473
0.3540765374695662603  0.3537404092071611253
0.3544796834312870475  0.3539002557544757033
0.3545113144491024864  0.3540601023017902813
0.3545494583672286427  0.3542199488491048593
0.3546607166881632537  0.3543797953964194373
0.3547179678126889042  0.3545396419437340153
0.3547436799256763372  0.3546994884910485933
0.3548304680001137211  0.3548593350383631714
0.3548749869639647975  0.3550191815856777493
0.3549280811983715081  0.3551790281329923274
0.3556540888166917941  0.3553388746803069054
0.3561426772921732222  0.3554987212276214834
0.3561568539434452311  0.3556585677749360614
0.3561785110460185242  0.3558184143222506394
0.3561892443361165645  0.3559782608695652174
0.3562846035658949287  0.3561381074168797954
0.3564013549401428920  0.3562979539641943734
0.3568999956467435305  0.3564578005115089514
0.3569277578138612341  0.3566176470588235294
0.3569438570113075835  0.3567774936061381074
0.3571899483709078992  0.3569373401534526854
0.3572202002215719152  0.3570971867007672634
0.3572449125896045880  0.3572570332480818414
0.3574259854706087738  0.3574168797953964194
0.3577880087017455935  0.3575767263427109975
0.3579581804722721785  0.3577365728900255754
0.3586714538651221898  0.3578964194373401535
0.3587342575947771648  0.3580562659846547315
0.3588459118741542066  0.3582161125319693095
0.3593133365422463767  0.3583759590792838875
0.3593293030570123971  0.3585358056265984655
0.3594619823482092976  0.3586956521739130435
0.3595798522119826678  0.3588554987212276215
0.3596492050433166085  0.3590153452685421995
0.3596559903887865421  0.3591751918158567775
0.3599934071167204068  0.3593350383631713555
0.3601483702179118019  0.3594948849104859335
0.3602494626137022919  0.3596547314578005115
0.3602600486849243436  0.3598145780051150895
0.3602606111053995864  0.3599744245524296675
0.3609447325389425512  0.3601342710997442455
0.3612155977413766324  0.3602941176470588235
0.3613900671418270748  0.3604539641943734015
0.3614108657021268604  0.3606138107416879796
0.3614732541252242503  0.3607736572890025575
0.3615273791021527228  0.3609335038363171356
0.3617874556376748248  0.3610933503836317136
0.3619597032244795891  0.3612531969309462916
0.3620211578600941199  0.3614130434782608696
0.3620547272232248581  0.3615728900255754476
0.3623927171576834178  0.3617327365728900256
0.3625527584995483420  0.3618925831202046036
0.3627673053571212843  0.3620524296675191816
0.3628440726959941803  0.3622122762148337596
0.3631624618360668185  0.3623721227621483376
0.3638340683308787175  0.3625319693094629156
0.3638570701629444618  0.3626918158567774936
0.3639069576523215454  0.3628516624040920716
0.3639642599556428742  0.3630115089514066496
0.3640288003532515635  0.3631713554987212276
0.3643939931804229840  0.3633312020460358056
0.3644364109712972100  0.3634910485933503836
0.3644617626969851796  0.3636508951406649616
0.3644831789165193489  0.3638107416879795396
0.3646281553345676530  0.3639705882352941176
0.3646661281885956305  0.3641304347826086957
0.3651015970923666482  0.3642902813299232736
0.3651351872718918140  0.3644501278772378517
0.3652865099641561906  0.3646099744245524297
0.3653554036661670025  0.3647698209718670077
0.3654771815557304258  0.3649296675191815857
0.3657087552926962144  0.3650895140664961637
0.3659152998521599799  0.3652493606138107417
0.3660069570589696978  0.3654092071611253197
0.3660328491851113967  0.3655690537084398977
0.3661432092585604144  0.3657289002557544757
0.3661643700830592906  0.3658887468030690537
0.3662209943107492442  0.3660485933503836317
0.3665450480196916398  0.3662084398976982097
0.3666556875370352760  0.3663682864450127877
0.3666714333971538737  0.3665281329923273657
0.3668277169030145004  0.3666879795396419437
0.3669857136804232076  0.3668478260869565217
0.3670529443700172763  0.3670076726342710997
0.3670620479415596405  0.3671675191815856778
0.3670791509443583580  0.3673273657289002557
0.3674090211943936918  0.3674872122762148338
0.3675360806070318575  0.3676470588235294118
0.3677776552124440407  0.3678069053708439898
0.3678766564769654104  0.3679667519181585678
0.3682498837972921510  0.3681265984654731458
0.3683857186252427482  0.3682864450127877238
0.3684461572411474272  0.3684462915601023018
0.3686275331787994299  0.3686061381074168798
0.3688279626747082827  0.3687659846547314578
0.3688428147096843182  0.3689258312020460358
0.3689339546368325250  0.3690856777493606138
0.3690025384522448163  0.3692455242966751918
0.3691332005214304108  0.3694053708439897698
0.3691555513872181926  0.3695652173913043478
0.3692174760412746067  0.3697250639386189258
0.3692781308787459056  0.3698849104859335038
0.3693360520284704270  0.3700447570332480818
0.3693567621557066763  0.3702046035805626599
0.3695234434435204689  0.3703644501278772379
0.3700777187868494207  0.3705242966751918159
0.3706204217135910349  0.3706841432225063939
0.3706658576398738965  0.3708439897698209719
0.3709270238261850327  0.3710038363171355499
0.3711154005815758623  0.3711636828644501279
0.3713222253569804250  0.3713235294117647059
0.3715081374458636338  0.3714833759590792839
0.3715176387025250278  0.3716432225063938619
0.3717625861072687146  0.3718030690537084399
0.3717642199056492748  0.3719629156010230179
0.3720266548421465359  0.3721227621483375959
0.3720360918567150942  0.3722826086956521739
0.3723594226166806311  0.3724424552429667519
0.3726447783419511870  0.3726023017902813299
0.3727215987199577293  0.3727621483375959079
0.3728823666944499722  0.3729219948849104859
0.3728839496833525742  0.3730818414322250639
0.3730081343688941695  0.3732416879795396419
0.3732150790952069384  0.3734015345268542200
0.3733612554475145369  0.3735613810741687979
0.3734454191039916562  0.3737212276214833760
0.3735179607624102534  0.3738810741687979540
0.3736088725771856691  0.3740409207161125320
0.3739607851787679305  0.3742007672634271100
0.3740949694350488224  0.3743606138107416880
0.3741077722856836455  0.3745204603580562660
0.3741531284238097039  0.3746803069053708440
0.3742693741043640643  0.3748401534526854220
0.3743976304602093020  0.3750000000000000000
0.3745006470756208363  0.3751598465473145780
0.3745298581853131225  0.3753196930946291560
0.3745349465115947247  0.3754795396419437340
0.3748484136853913049  0.3756393861892583120
0.3753007716513638551  0.3757992327365728900
0.3757044539637420190  0.3759590792838874680
0.3759104147011388297  0.3761189258312020460
0.3761558660670654504  0.3762787723785166240
0.3761853991596300480  0.3764386189258312021
0.3762966910981194962  0.3765984654731457800
0.3766602009631470299  0.3767583120204603581
0.3767661781157972072  0.3769181585677749361
0.3767793930433763005  0.3770780051150895141
0.3769859078265011070  0.3772378516624040921
0.3770777801831802690  0.3773976982097186701
0.3770961188828834461  0.3775575447570332481
0.3773152678234418493  0.3777173913043478261
0.3774819845599788731  0.3778772378516624041
0.3777082734143521221  0.3780370843989769821
0.3778148726167330373  0.3781969309462915601
0.3779203765241755939  0.3783567774936061381
0.3779864332510500961  0.3785166240409207161
0.3781601231189541136  0.3786764705882352941
0.3783974474874929481  0.3788363171355498721
0.3785359834301496057  0.3789961636828644501
0.3785831475357717735  0.3791560102301790281
0.3789411660930264703  0.3793158567774936061
0.3791863444372652855  0.3794757033248081841
0.3792459948463662123  0.3796355498721227621
0.3792668126834977306  0.3797953964194373401
0.3793850691769708286  0.3799552429667519182
0.3794382036017502734  0.3801150895140664962
0.3797525154999209546  0.3802749360613810742
0.3800446623315684011  0.3804347826086956522
0.3801438727882400187  0.3805946291560102302
0.3802169602908926006  0.3807544757033248082
0.3802565413950310789  0.3809143222506393862
0.3803371479720874074  0.3810741687979539642
0.3805345452136101014  0.3812340153452685422
0.3805603794005753921  0.3813938618925831202
0.3809746312412711598  0.3815537084398976982
0.3812080416582309659  0.3817135549872122762
0.3812205592464278418  0.3818734015345268542
0.3812707238686872766  0.3820332480818414322
0.3812738937752139004  0.3821930946291560102
0.3814330905705162693  0.3823529411764705882
0.3815112887238468146  0.3825127877237851662
0.3816266733725636064  0.3826726342710997443
0.3816731149855697322  0.3828324808184143222
0.3818875327368795630  0.3829923273657289003
0.3820349963429045147  0.3831521739130434783
0.3823344312057780802  0.3833120204603580563
0.3823699563852605052  0.3834718670076726343
0.3826211454570897695  0.3836317135549872123
0.3830283132002818072  0.3837915601023017903
0.3833860431352120585  0.3839514066496163683
0.3838177271699091221  0.3841112531969309463
0.3841129965109773115  0.3842710997442455243
0.3842358415916175988  0.3844309462915601023
0.3842533129646081717  0.3845907928388746803
0.3843932082121792679  0.3847506393861892583
0.3844979783795013808  0.3849104859335038363
0.3845084769543696794  0.3850703324808184143
0.3846719539522661500  0.3852301790281329923
0.3847418109372343338  0.3853900255754475703
0.3848027942352255359  0.3855498721227621483
0.3848568427059268384  0.3857097186700767264
0.3848783967139603792  0.3858695652173913043
0.3849298952873442816  0.3860294117647058824
0.3849316118451011949  0.3861892583120204604
0.3852044408802671857  0.3863491048593350384
0.3852834145439399185  0.3865089514066496164
0.3855169317455793700  0.3866687979539641944
0.3855855504872100951  0.3868286445012787724
0.3859034428765046652  0.3869884910485933504
0.3860789409788813869  0.3871483375959079284
0.3861538330401658486  0.3873081841432225064
0.3864426319976636434  0.3874680306905370844
0.3865485366647041126  0.3876278772378516624
0.3869799990083704390  0.3877877237851662404
0.3870542593760439787  0.3879475703324808184
0.3871182562143190210  0.3881074168797953964
0.3871626034239966067  0.3882672634271099744
0.3872759333440286581  0.3884271099744245524
0.3873018997889071997  0.3885869565217391304
0.3873030320771576389  0.3887468030690537084
0.3875565873828998204  0.3889066496163682864
0.3875867624566122076  0.3890664961636828644
0.3880582175162598290  0.3892263427109974425
0.3880688228131757702  0.3893861892583120204
0.3881456728314174028  0.3895460358056265985
0.3881512214533272861  0.3897058823529411765
0.3882691432424921761  0.3898657289002557545
0.3884847461449986423  0.3900255754475703325
0.3890388450377417009  0.3901854219948849105
0.3891661611445690381  0.3903452685421994885
0.3894309088841411601  0.3905051150895140665
0.3894376094482733797  0.3906649616368286445
0.3894527946995764744  0.3908248081841432225
0.3900863506497228365  0.3909846547314578005
0.3901608480066856171  0.3911445012787723785
0.3902799088884580279  0.3913043478260869565
0.3903115605349815210  0.3914641943734015345
0.3903492850134415658  0.3916240409207161125
0.3904508075723970009  0.3917838874680306905
0.3904738016856881808  0.3919437340153452685
0.3910030480052356385  0.3921035805626598465
0.3910549793892790512  0.3922634271099744246
0.3912051026762270681  0.3924232736572890025
0.3915368313355790151  0.3925831202046035806
0.3916318647782389220  0.3927429667519181586
0.3920826235083086543  0.3929028132992327366
0.3923569432902096264  0.3930626598465473146
0.3925849070714644122  0.3932225063938618926
0.3926735795125293876  0.3933823529411764706
0.3926757465787349458  0.3935421994884910486
0.3930643581085753113  0.3937020460358056266
0.3932741988001800172  0.3938618925831202046
0.3933672621267459370  0.3940217391304347826
0.3935144338726475968  0.3941815856777493606
0.3935732865624097743  0.3943414322250639386
0.3937370164547760948  0.3945012787723785166
0.3937419350799787518  0.3946611253196930946
0.3937714165939623568  0.3948209718670076726
0.3939325985082800105  0.3949808184143222507
0.3940194735036529929  0.3951406649616368286
0.3940682805275623143  0.3953005115089514067
0.3942386355511324837  0.3954603580562659847
0.3944561101911549337  0.3956202046035805627
0.3950102212913667147  0.3957800511508951407
0.3951772477859660578  0.3959398976982097187
0.3952518417190893412  0.3960997442455242967
0.3953427051726354475  0.3962595907928388747
0.3953599595501726960  0.3964194373401534527
0.3955004497431144092  0.3965792838874680307
0.3956830916616293214  0.3967391304347826087
0.3958189638384169300  0.3968989769820971867
0.3964421261561949525  0.3970588235294117647
0.3965401847971566277  0.3972186700767263427
0.3965835983907013333  0.3973785166240409207
0.3969563708456491413  0.3975383631713554987
0.3970112206365861198  0.3976982097186700767
0.3970630445373506249  0.3978580562659846547
0.3977940803354467943  0.3980179028132992327
0.3979474829638461649  0.3981777493606138107
0.3982101049926262410  0.3983375959079283887
0.3983670045001799217  0.3984974424552429668
0.3984743876295308171  0.3986572890025575447
0.3987546506138942915  0.3988171355498721228
0.3989480928537699702  0.3989769820971867008
0.3990342193999888722  0.3991368286445012788
0.3990693839019392842  0.3992966751918158568
0.3990750214792814705  0.3994565217391304348
0.3991381377316955663  0.3996163682864450128
0.3991551847266293081  0.3997762148337595908
0.3992068895705761881  0.3999360613810741688
0.3995266232607915617  0.4000959079283887468
0.3996002569837000488  0.4002557544757033248
0.3999159587092568005  0.4004156010230179028
0.4003094221168803947  0.4005754475703324808
0.4003786322427141056  0.4007352941176470588
0.4006650889859277863  0.4008951406649616368
0.4006748660085351086  0.4010549872122762148
0.4007655323349661020  0.4012148337595907928
0.4008901910087304366  0.4013746803069053708
0.4010969306724471170  0.4015345268542199489
0.4011114689074312837  0.4016943734015345268
0.4017956924194012585  0.4018542199488491049
0.4020795710487812110  0.4020140664961636829
0.4021795761425746599  0.4021739130434782609
0.4021896577896443661  0.4023337595907928389
0.4022583353792603982  0.4024936061381074169
0.4023502171963207092  0.4026534526854219949
0.4025334500715142832  0.4028132992327365729
0.4027730778227358350  0.4029731457800511509
0.4027992010913299806  0.4031329923273657289
0.4029114559535430248  0.4032928388746803069
0.4031089907053452797  0.4034526854219948849
0.4032078381557187248  0.4036125319693094629
0.4032967031833782899  0.4037723785166240409
0.4034856114122046200  0.4039322250639386189
0.4037622299447564513  0.4040920716112531969
0.4040398496318562977  0.4042519181585677749
0.4043550991958167967  0.4044117647058823529
0.4048368109176939037  0.4045716112531969310
0.4049679418849945340  0.4047314578005115089
0.4050019129055455547  0.4048913043478260870
0.4051470669527429367  0.4050511508951406650
0.4055957068012967544  0.4052109974424552430
0.4056507322625715615  0.4053708439897698210
0.4057001488907894896  0.4055306905370843990
0.4058801419086964086  0.4056905370843989770
0.4058876204061595805  0.4058503836317135550
0.4058985844094796551  0.4060102301790281330
0.4059044529820557620  0.4061700767263427110
0.4059147434317676081  0.4063299232736572890
0.4061607946688412275  0.4064897698209718670
0.4062053004816117066  0.4066496163682864450
0.4064914940414422220  0.4068094629156010230
0.4066219921177774491  0.4069693094629156010
0.4066958518030184160  0.4071291560102301790
0.4067077466147460714  0.4072890025575447570
0.4067259425518643578  0.4074488491048593350
0.4067566600643148051  0.4076086956521739130
0.4067897817914676391  0.4077685421994884911
0.4070261849475958741  0.4079283887468030690
0.4071110135533823176  0.4080882352941176471
0.4071327247270829456  0.4082480818414322251
0.4074165830259109080  0.4084079283887468031
0.4076016999980487905  0.4085677749360613811
0.4076058511873109757  0.4087276214833759591
0.4076104747592939697  0.4088874680306905371
0.4077384570447297085  0.4090473145780051151
0.4078256833101471783  0.4092071611253196931
0.4080018958825363393  0.4093670076726342711
0.4080449989345702587  0.4095268542199488491
0.4080682975874581102  0.4096867007672634271
0.4081795618821276429  0.4098465473145780051
0.4083991758724272759  0.4100063938618925831
0.4084084736227146205  0.4101662404092071611
0.4086552315218551710  0.4103260869565217391
0.4089485533290354701  0.4104859335038363171
0.4089497332966035277  0.4106457800511508951
0.4091664780113899993  0.4108056265984654732
0.4094544443507302915  0.4109654731457800511
0.4094683591368830263  0.4111253196930946292
0.4095000475491515221  0.4112851662404092072
0.4097566663516574591  0.4114450127877237852
0.4097762133091499961  0.4116048593350383632
0.4099356695157551567  0.4117647058823529412
0.4099708654845933702  0.4119245524296675192
0.4100387495756464507  0.4120843989769820972
0.4101090626395332576  0.4122442455242966752
0.4101813264757954292  0.4124040920716112532
0.4106604507705406130  0.4125639386189258312
0.4107967542396466263  0.4127237851662404092
0.4108964098789413971  0.4128836317135549872
0.4109269600591386249  0.4130434782608695652
0.4110343870341511732  0.4132033248081841432
0.4111075405919998554  0.4133631713554987212
0.4112058954363322288  0.4135230179028132992
0.4113415912126220419  0.4136828644501278772
0.4114448189565712640  0.4138427109974424553
0.4117719276973261609  0.4140025575447570332
0.4122372380517706194  0.4141624040920716113
0.4122780801163340610  0.4143222506393861893
0.4124524724417583280  0.4144820971867007673
0.4124825285833495112  0.4146419437340153453
0.4127292737775835378  0.4148017902813299233
0.4127958444498498221  0.4149616368286445013
0.4129974581318386381  0.4151214833759590793
0.4138425596369287048  0.4152813299232736573
0.4139363977751129663  0.4154411764705882353
0.4142221174360858759  0.4156010230179028133
0.4142400895021017328  0.4157608695652173913
0.4142426038855794132  0.4159207161125319693
0.4142663880314242110  0.4160805626598465473
0.4144196830838866032  0.4162404092071611253
0.4144819888096243476  0.4164002557544757033
0.4146901143246934915  0.4165601023017902813
0.4148277560358783195  0.4167199488491048593
0.4151839381950303612  0.4168797953964194373
0.4153503920034233606  0.4170396419437340153
0.4154098476779950357  0.4171994884910485933
0.4157018029037594932  0.4173593350383631714
0.4157939179584433021  0.4175191815856777493
0.4160169444794900846  0.4176790281329923274
0.4165239631374785054  0.4178388746803069054
0.4165602047004501656  0.4179987212276214834
0.4165944954519723764  0.4181585677749360614
0.4167967340474956758  0.4183184143222506394
0.4168766173942410306  0.4184782608695652174
0.4169578054262720482  0.4186381074168797954
0.4170494797981147819  0.4187979539641943734
0.4171888726775135983  0.4189578005115089514
0.4172673153530423055  0.4191176470588235294
0.4172990085633479333  0.4192774936061381074
0.4173808273801516504  0.4194373401534526854
0.4174892329588321556  0.4195971867007672634
0.4178897050753957906  0.4197570332480818414
0.4179598647912751838  0.4199168797953964194
0.4179962804755670478  0.4200767263427109975
0.4180548019038890424  0.4202365728900255754
0.4182319088959575439  0.4203964194373401535
0.4185775099263739594  0.4205562659846547315
0.4186932032171507024  0.4207161125319693095
0.4187707233822964673  0.4208759590792838875
0.4189136994027459710  0.4210358056265984655
0.4189428346810810785  0.4211956521739130435
0.4189918559329286623  0.4213554987212276215
0.4192138663265017114  0.4215153452685421995
0.4196254009887909191  0.4216751918158567775
0.4197522725656685630  0.4218350383631713555
0.4197944360957425265  0.4219948849104859335
0.4199176327033749141  0.4221547314578005115
0.4200406498678251696  0.4223145780051150895
0.4205415846562567458  0.4224744245524296675
0.4206623008616337811  0.4226342710997442455
0.4207845704162098485  0.4227941176470588235
0.4208000397882964792  0.4229539641943734015
0.4208602313704220427  0.4231138107416879796
0.4209352196154352363  0.4232736572890025575
0.4217443277917450184  0.4234335038363171356
0.4217898325557294340  0.4235933503836317136
0.4218740882435516742  0.4237531969309462916
0.4221792033042625582  0.4239130434782608696
0.4222931314139462965  0.4240728900255754476
0.4224294452888726864  0.4242327365728900256
0.4226212814451135048  0.4243925831202046036
0.4228361528545196495  0.4245524296675191816
0.4229794504813465227  0.4247122762148337596
0.4229914254889219896  0.4248721227621483376
0.4232793489490740416  0.4250319693094629156
0.4234064702276904464  0.4251918158567774936
0.4235193959664310411  0.4253516624040920716
0.4236679312337145411  0.4255115089514066496
0.4237142401169633715  0.4256713554987212276
0.4237842532313773862  0.4258312020460358056
0.4238364907341536812  0.4259910485933503836
0.4238574412175705052  0.4261508951406649616
0.4242791536217802225  0.4263107416879795396
0.4244355850580994983  0.4264705882352941176
0.4245167150146257395  0.4266304347826086957
0.4247931583561015926  0.4267902813299232736
0.4248648532732605548  0.4269501278772378517
0.4251808489059924110  0.4271099744245524297
0.4255331864209508136  0.4272698209718670077
0.4255505473858150846  0.4274296675191815857
0.4256474323623043314  0.4275895140664961637
0.4257022318332769217  0.4277493606138107417
0.4257728667923323191  0.4279092071611253197
0.4258485635595932381  0.4280690537084398977
0.4259824264109201467  0.4282289002557544757
0.4260171540555009614  0.4283887468030690537
0.4260673290967334299  0.4285485933503836317
0.4261334924316681259  0.4287084398976982097
0.4262685586500772328  0.4288682864450127877
0.4264870181735168750  0.4290281329923273657
0.4265144060827385330  0.4291879795396419437
0.4265945259002928910  0.4293478260869565217
0.4268676914103256868  0.4295076726342710997
0.4269421010817587801  0.4296675191815856778
0.4269866137486101305  0.4298273657289002557
0.4271477969084716295  0.4299872122762148338
0.4272451118264758289  0.4301470588235294118
0.4275728690986737986  0.4303069053708439898
0.4276670759495841118  0.4304667519181585678
0.4277838385839987394  0.4306265984654731458
0.4278042841200965286  0.4307864450127877238
0.4278613371297211488  0.4309462915601023018
0.4283495721815062369  0.4311061381074168798
0.4284967180314647324  0.4312659846547314578
0.4286140946915719037  0.4314258312020460358
0.4291283497462041041  0.4315856777493606138
0.4292951563049669089  0.4317455242966751918
0.4293797452903636633  0.4319053708439897698
0.4295360228516580012  0.4320652173913043478
0.4298193916793779369  0.4322250639386189258
0.4300191686048153423  0.4323849104859335038
0.4301419601459627048  0.4325447570332480818
0.4303389213976426574  0.4327046035805626599
0.4305695797777875599  0.4328644501278772379
0.4305723935802324601  0.4330242966751918159
0.4305825718079466194  0.4331841432225063939
0.4306703041836636270  0.4333439897698209719
0.4307460999863946757  0.4335038363171355499
0.4308481524832498834  0.4336636828644501279
0.4309066841098754615  0.4338235294117647059
0.4309945173896117685  0.4339833759590792839
0.4311330588651785259  0.4341432225063938619
0.4311465328933588982  0.4343030690537084399
0.4312063789143238403  0.4344629156010230179
0.4312090159375477064  0.4346227621483375959
0.4318143753477160653  0.4347826086956521739
0.4319300792736965919  0.4349424552429667519
0.4321014110307295070  0.4351023017902813299
0.4321336085035495699  0.4352621483375959079
0.4322807087941447982  0.4354219948849104859
0.4324886828746458085  0.4355818414322250639
0.4325297752301446980  0.4357416879795396419
0.4325630639994550172  0.4359015345268542200
0.4328303834751753157  0.4360613810741687979
0.4338006273156583966  0.4362212276214833760
0.4338023461542778149  0.4363810741687979540
0.4339359146328840575  0.4365409207161125320
0.4339607516177670790  0.4367007672634271100
0.4341618714099233478  0.4368606138107416880
0.4341760458783805944  0.4370204603580562660
0.4341996357669241614  0.4371803069053708440
0.4342047165562301155  0.4373401534526854220
0.4342801157354749634  0.4375000000000000000
0.4345640251787292662  0.4376598465473145780
0.4347281268529674975  0.4378196930946291560
0.4348544905360445028  0.4379795396419437340
0.4348983109323712140  0.4381393861892583120
0.4350692385344929377  0.4382992327365728900
0.4352235333247283241  0.4384590792838874680
0.4352610821020381961  0.4386189258312020460
0.4352718009752585715  0.4387787723785166240
0.4353046656364711997  0.4389386189258312021
0.4353399785935549037  0.4390984654731457800
0.4354501173831853185  0.4392583120204603581
0.4354638443477382486  0.4394181585677749361
0.4357458389291643557  0.4395780051150895141
0.4357923706378882203  0.4397378516624040921
0.4358128770346202464  0.4398976982097186701
0.4358534894685358282  0.4400575447570332481
0.4358559410250357162  0.4402173913043478261
0.4359770144724772799  0.4403772378516624041
0.4359996995786489153  0.4405370843989769821
0.4360355932917868372  0.4406969309462915601
0.4360505671840366914  0.4408567774936061381
0.4363328946481005053  0.4410166240409207161
0.4365092069807712411  0.4411764705882352941
0.4365591472340053086  0.4413363171355498721
0.4366629252814668289  0.4414961636828644501
0.4366987432413057501  0.4416560102301790281
0.4367818114557885748  0.4418158567774936061
0.4368908277635625200  0.4419757033248081841
0.4369939679378632737  0.4421355498721227621
0.4370622992047259165  0.4422953964194373401
0.4372510270003694730  0.4424552429667519182
0.4374629161938309034  0.4426150895140664962
0.4374831722112170383  0.4427749360613810742
0.4375594124379745706  0.4429347826086956522
0.4378605999752641616  0.4430946291560102302
0.4378710470637617557  0.4432544757033248082
0.4379020800287198936  0.4434143222506393862
0.4379905940601445361  0.4435741687979539642
0.4382157808927333767  0.4437340153452685422
0.4386219540818486426  0.4438938618925831202
0.4386620011517143062  0.4440537084398976982
0.4387140777285031353  0.4442135549872122762
0.4387496364290874014  0.4443734015345268542
0.4389321065836464715  0.4445332480818414322
0.4389645928216606584  0.4446930946291560102
0.4393433676306362653  0.4448529411764705882
0.4394512689764438343  0.4450127877237851662
0.4395864034745022004  0.4451726342710997443
0.4396820053739060708  0.4453324808184143222
0.4400784275821337433  0.4454923273657289003
0.4401542423315383406  0.4456521739130434783
0.4402920279517328089  0.4458120204603580563
0.4403118646858948933  0.4459718670076726343
0.4403437654939018215  0.4461317135549872123
0.4405943393323130763  0.4462915601023017903
0.4406583235617404921  0.4464514066496163683
0.4408664839747383857  0.4466112531969309463
0.4409344011391673973  0.4467710997442455243
0.4410328572943906163  0.4469309462915601023
0.4410723241495969431  0.4470907928388746803
0.4411781981214410454  0.4472506393861892583
0.4413431441467135160  0.4474104859335038363
0.4413480941935435444  0.4475703324808184143
0.4417451545841675229  0.4477301790281329923
0.4420135901992031087  0.4478900255754475703
0.4420723212247564176  0.4480498721227621483
0.4421086630119695024  0.4482097186700767264
0.4422471513376442221  0.4483695652173913043
0.4423768528057088375  0.4485294117647058824
0.4424269894568570484  0.4486892583120204604
0.4426342114082719056  0.4488491048593350384
0.4426915036673151239  0.4490089514066496164
0.4432080078393136168  0.4491687979539641944
0.4433483701544681628  0.4493286445012787724
0.4435079335265410248  0.4494884910485933504
0.4437146655688778377  0.4496483375959079284
0.4439452449267954385  0.4498081841432225064
0.4439555755080080833  0.4499680306905370844
0.4442197305502393582  0.4501278772378516624
0.4442283273224853829  0.4502877237851662404
0.4446665661758761835  0.4504475703324808184
0.4447365324776284665  0.4506074168797953964
0.4448824811594552764  0.4507672634271099744
0.4449961605686865185  0.4509271099744245524
0.4452515367531144253  0.4510869565217391304
0.4453436647300751455  0.4512468030690537084
0.4457031570212278599  0.4514066496163682864
0.4457068876155437200  0.4515664961636828644
0.4458416807856025587  0.4517263427109974425
0.4461087832685436457  0.4518861892583120204
0.4463979507819696841  0.4520460358056265985
0.4465916926903785433  0.4522058823529411765
0.4467084342161588907  0.4523657289002557545
0.4472287661195914839  0.4525255754475703325
0.4474927276687333404  0.4526854219948849105
0.4477467938296715130  0.4528452685421994885
0.4479686435330355789  0.4530051150895140665
0.4480296945554565314  0.4531649616368286445
0.4482616620764637206  0.4533248081841432225
0.4487303534085060073  0.4534846547314578005
0.4487673774996277288  0.4536445012787723785
0.4489234881385718486  0.4538043478260869565
0.4489393185083742775  0.4539641943734015345
0.4489704450171598902  0.4541240409207161125
0.4491077909738517842  0.4542838874680306905
0.4495419768978669002  0.4544437340153452685
0.4496664162582541532  0.4546035805626598465
0.4498268238694308573  0.4547634271099744246
0.4500003316489837417  0.4549232736572890025
0.4508206144603605439  0.4550831202046035806
0.4514711589681541358  0.4552429667519181586
0.4517879484531845352  0.4554028132992327366
0.4518195991013813978  0.4555626598465473146
0.4518467099058749462  0.4557225063938618926
0.4519972692498105565  0.4558823529411764706
0.4520838811374573156  0.4560421994884910486
0.4521628013147596871  0.4562020460358056266
0.4524079542794666303  0.4563618925831202046
0.4525346636914322503  0.4565217391304347826
0.4525474493591871744  0.4566815856777493606
0.4528233705821506218  0.4568414322250639386
0.4528298130818975170  0.4570012787723785166
0.4528808694761387482  0.4571611253196930946
0.4531106669228297386  0.4573209718670076726
0.4531150173553723814  0.4574808184143222507
0.4531434928365867755  0.4576406649616368286
0.4533224987890544373  0.4578005115089514067
0.4533774760702161011  0.4579603580562659847
0.4533915383762208186  0.4581202046035805627
0.4533942086377874329  0.4582800511508951407
0.4535695703760220217  0.4584398976982097187
0.4539262091050816168  0.4585997442455242967
0.4539312432802535602  0.4587595907928388747
0.4539690811820204624  0.4589194373401534527
0.4540473490681462148  0.4590792838874680307
0.4544462531632890895  0.4592391304347826087
0.4545746388634566681  0.4593989769820971867
0.4548448742563338586  0.4595588235294117647
0.4548874602774396451  0.4597186700767263427
0.4553452221507897213  0.4598785166240409207
0.4553576949203470282  0.4600383631713554987
0.4553873195582761640  0.4601982097186700767
0.4554074236473331760  0.4603580562659846547
0.4554566213241385580  0.4605179028132992327
0.4556411666721294214  0.4606777493606138107
0.4559813315161364618  0.4608375959079283887
0.4562644918434623888  0.4609974424552429668
0.4564235847467663755  0.4611572890025575447
0.4566323788089369213  0.4613171355498721228
0.4567112805342175710  0.4614769820971867008
0.4568067702352499283  0.4616368286445012788
0.4568613218066634317  0.4617966751918158568
0.4570153330226321074  0.4619565217391304348
0.4570398631799817385  0.4621163682864450128
0.4570772434140706607  0.4622762148337595908
0.4570938405554348581  0.4624360613810741688
0.4571712629206120296  0.4625959079283887468
0.4572585364069909252  0.4627557544757033248
0.4572796124135394434  0.4629156010230179028
0.4575452992079876036  0.4630754475703324808
0.4580533939274065815  0.4632352941176470588
0.4581975232782267933  0.4633951406649616368
0.4582949704203316381  0.4635549872122762148
0.4586724646771385765  0.4637148337595907928
0.4589306507076602555  0.4638746803069053708
0.4590905025354702078  0.4640345268542199489
0.4591891992673469206  0.4641943734015345268
0.4591966991000168473  0.4643542199488491049
0.4593578515825471536  0.4645140664961636829
0.4594768643682916376  0.4646739130434782609
0.4595910902409906695  0.4648337595907928389
0.4596868664090484147  0.4649936061381074169
0.4605258013716040617  0.4651534526854219949
0.4605660840663814219  0.4653132992327365729
0.4612114486849072267  0.4654731457800511509
0.4619421562529667840  0.4656329923273657289
0.4623764764202604542  0.4657928388746803069
0.4624740167981446100  0.4659526854219948849
0.4627237052443430182  0.4661125319693094629
0.4633099055576901167  0.4662723785166240409
0.4633663311874968584  0.4664322250639386189
0.4635627181749647748  0.4665920716112531969
0.4636036360965692279  0.4667519181585677749
0.4636098134082522183  0.4669117647058823529
0.4636566025396066037  0.4670716112531969310
0.4637558613404950574  0.4672314578005115089
0.4639040924437592369  0.4673913043478260870
0.4640949215776363120  0.4675511508951406650
0.4641855262021733020  0.4677109974424552430
0.4642895954562708048  0.4678708439897698210
0.4643475452435057953  0.4680306905370843990
0.4644743465239056067  0.4681905370843989770
0.4646402900288426382  0.4683503836317135550
0.4646535497303405455  0.4685102301790281330
0.4648569524076416215  0.4686700767263427110
0.4648842865609991887  0.4688299232736572890
0.4650316542553408754  0.4689897698209718670
0.4652149673893796556  0.4691496163682864450
0.4652975249877776618  0.4693094629156010230
0.4654163579146899834  0.4694693094629156010
0.4654332901222380167  0.4696291560102301790
0.4655656068428766663  0.4697890025575447570
0.4660549890890488974  0.4699488491048593350
0.4664322344517081761  0.4701086956521739130
0.4667937052094770270  0.4702685421994884911
0.4668948287397208586  0.4704283887468030690
0.4668974228332547430  0.4705882352941176471
0.4670614178869761010  0.4707480818414322251
0.4670674059228800920  0.4709079283887468031
0.4672958572346172365  0.4710677749360613811
0.4675374009384351958  0.4712276214833759591
0.4678990055351074392  0.4713874680306905371
0.4680516692338360341  0.4715473145780051151
0.4683225344107483946  0.4717071611253196931
0.4685559146470107660  0.4718670076726342711
0.4686450568417557798  0.4720268542199488491
0.4686583364165909992  0.4721867007672634271
0.4689173958607787889  0.4723465473145780051
0.4689734026500855624  0.4725063938618925831
0.4690014017430660965  0.4726662404092071611
0.4690144447045037926  0.4728260869565217391
0.4690161915544779632  0.4729859335038363171
0.4690871638662400063  0.4731457800511508951
0.4690941511326159927  0.4733056265984654732
0.4692420385369588300  0.4734654731457800511
0.4693287407254714103  0.4736253196930946292
0.4693466053304448605  0.4737851662404092072
0.4693479118909050390  0.4739450127877237852
0.4695871877669004105  0.4741048593350383632
0.4698319002871574364  0.4742647058823529412
0.4698543852809394760  0.4744245524296675192
0.4699672062621082208  0.4745843989769820972
0.4699991190415897586  0.4747442455242966752
0.4701735685505399612  0.4749040920716112532
0.4702366177462286650  0.4750639386189258312
0.4702413154379340387  0.4752237851662404092
0.4704303955142906640  0.4753836317135549872
0.4704495890898016478  0.4755434782608695652
0.4709089412816327765  0.4757033248081841432
0.4711508876535323264  0.4758631713554987212
0.4719824412879973227  0.4760230179028132992
0.4720417688780362015  0.4761828644501278772
0.4720899705744432225  0.4763427109974424553
0.4721803614631626626  0.4765025575447570332
0.4722641640972584851  0.4766624040920716113
0.4724520668681434845  0.4768222506393861893
0.4731351375321606701  0.4769820971867007673
0.4732076643830922448  0.4771419437340153453
0.4732597994597000154  0.4773017902813299233
0.4733138577278675826  0.4774616368286445013
0.4734434163763679239  0.4776214833759590793
0.4734459625518933687  0.4777813299232736573
0.4734710540608279233  0.4779411764705882353
0.4735301272230101912  0.4781010230179028133
0.4735448516045190325  0.4782608695652173913
0.4736238704930501724  0.4784207161125319693
0.4737104068838535236  0.4785805626598465473
0.4737450153387480446  0.4787404092071611253
0.4738105106511941239  0.4789002557544757033
0.4739008990454092799  0.4790601023017902813
0.4739066087902404303  0.4792199488491048593
0.4740086199184029361  0.4793797953964194373
0.4741159177475628860  0.4795396419437340153
0.4744265472845876988  0.4796994884910485933
0.4744429122947688858  0.4798593350383631714
0.4745940019560192410  0.4800191815856777493
0.4746443002066129033  0.4801790281329923274
0.4746741115132933009  0.4803388746803069054
0.4747174150635270670  0.4804987212276214834
0.4747298413314002616  0.4806585677749360614
0.4747393241407475762  0.4808184143222506394
0.4747593207084697944  0.4809782608695652174
0.4751237054374815805  0.4811381074168797954
0.4751666634454664650  0.4812979539641943734
0.4752132601983053081  0.4814578005115089514
0.4752681151967521781  0.4816176470588235294
0.4753559265337644253  0.4817774936061381074
0.4754968478892971068  0.4819373401534526854
0.4759193297872242385  0.4820971867007672634
0.4762805666874705381  0.4822570332480818414
0.4763007887173892782  0.4824168797953964194
0.4763180548186953692  0.4825767263427109975
0.4764934301346431589  0.4827365728900255754
0.4766214308807727793  0.4828964194373401535
0.4767736835495087495  0.4830562659846547315
0.4769154897400031081  0.4832161125319693095
0.4769405826083984727  0.4833759590792838875
0.4769550327729352943  0.4835358056265984655
0.4771391302232134870  0.4836956521739130435
0.4773732098632623696  0.4838554987212276215
0.4776557830551327338  0.4840153452685421995
0.4777824305814526886  0.4841751918158567775
0.4778578315550255630  0.4843350383631713555
0.4779537517109981516  0.4844948849104859335
0.4781719285299356297  0.4846547314578005115
0.4782721602348480432  0.4848145780051150895
0.4783038535096814825  0.4849744245524296675
0.4784034814500935250  0.4851342710997442455
0.4789269989033444057  0.4852941176470588235
0.4789552110585363756  0.4854539641943734015
0.4789718475780216428  0.4856138107416879796
0.4790199101561823207  0.4857736572890025575
0.4792743797070855613  0.4859335038363171356
0.4793085553709677594  0.4860933503836317136
0.4795959360574049376  0.4862531969309462916
0.4797897894374594988  0.4864130434782608696
0.4798334474272382847  0.4865728900255754476
0.4799131412392441038  0.4867327365728900256
0.4801728671247223392  0.4868925831202046036
0.4802425998308837595  0.4870524296675191816
0.4802529709681543791  0.4872122762148337596
0.4803484171812003937  0.4873721227621483376
0.4805774762518099633  0.4875319693094629156
0.4805920010879174768  0.4876918158567774936
0.4812217468159497360  0.4878516624040920716
0.4812841360955608003  0.4880115089514066496
0.4813033196784753584  0.4881713554987212276
0.4814089778711346072  0.4883312020460358056
0.4814160871353263754  0.4884910485933503836
0.4815560229638116188  0.4886508951406649616
0.4819823968430691454  0.4888107416879795396
0.4819855522463986744  0.4889705882352941176
0.4821509211682293193  0.4891304347826086957
0.4821534587531975379  0.4892902813299232736
0.4824964410559139726  0.4894501278772378517
0.4825561496543255389  0.4896099744245524297
0.4828628525820562982  0.4897698209718670077
0.4828793040840219629  0.4899296675191815857
0.4829478107703365974  0.4900895140664961637
0.4831647580563046161  0.4902493606138107417
0.4832231274278033050  0.4904092071611253197
0.4833733279219457421  0.4905690537084398977
0.4834385221571900201  0.4907289002557544757
0.4835962363194173963  0.4908887468030690537
0.4836373543994665828  0.4910485933503836317
0.4836560601603115715  0.4912084398976982097
0.4836676062052994839  0.4913682864450127877
0.4841214466014032986  0.4915281329923273657
0.4842365608530998153  0.4916879795396419437
0.4842817138075094568  0.4918478260869565217
0.4844230729921743885  0.4920076726342710997
0.4846226728205655252  0.4921675191815856778
0.4847113922977862645  0.4923273657289002557
0.4847753462101121072  0.4924872122762148338
0.4850721968941444223  0.4926470588235294118
0.4852480112765368207  0.4928069053708439898
0.4855812416710623936  0.4929667519181585678
0.4857700889842688958  0.4931265984654731458
0.4859942159602234882  0.4932864450127877238
0.4862590624219414450  0.4934462915601023018
0.4864715134745517893  0.4936061381074168798
0.4864861510350813887  0.4937659846547314578
0.4865289729972818096  0.4939258312020460358
0.4867200953461503857  0.4940856777493606138
0.4869292958127037981  0.4942455242966751918
0.4871049384901103944  0.4944053708439897698
0.4874681308304136410  0.4945652173913043478
0.4877014572491067299  0.4947250639386189258
0.4877305223700464794  0.4948849104859335038
0.4878845599291377036  0.4950447570332480818
0.4881239148253891472  0.4952046035805626599
0.4881405380574365356  0.4953644501278772379
0.4883172299436878933  0.4955242966751918159
0.4884759489696225609  0.4956841432225063939
0.4884896632278194490  0.4958439897698209719
0.4887875714415741020  0.4960038363171355499
0.4890834766285327803  0.4961636828644501279
0.4895054487499843745  0.4963235294117647059
0.4895572231899608671  0.4964833759590792839
0.4895977923832787269  0.4966432225063938619
0.4899135044255512567  0.4968030690537084399
0.4901022351394058111  0.4969629156010230179
0.4903754986670309694  0.4971227621483375959
0.4905059106708768175  0.4972826086956521739
0.4905876887753130551  0.4974424552429667519
0.4906345044240377272  0.4976023017902813299
0.4907074189843247580  0.4977621483375959079
0.4907507409546218589  0.4979219948849104859
0.4907858820124605546  0.4980818414322250639
0.4907957198073491826  0.4982416879795396419
0.4908735108791616387  0.4984015345268542200
0.4908801289776344612  0.4985613810741687979
0.4909419185208380947  0.4987212276214833760
0.4910154537542896494  0.4988810741687979540
0.4910231099195922508  0.4990409207161125320
0.4911476204959593882  0.4992007672634271100
0.4912102336333849056  0.4993606138107416880
0.4912251508539803114  0.4995204603580562660
0.4917856247568033930  0.4996803069053708440
0.4918080067991937821  0.4998401534526854220
0.4918824291651805689  0.5000000000000000000
0.4919417310393571401  0.5001598465473145780
0.4922067030706013156  0.5003196930946291560
0.4925538134350056934  0.5004795396419437340
0.4928987337649134346  0.5006393861892583120
0.4929479963898930324  0.5007992327365728900
0.4931814527430729485  0.5009590792838874681
0.4932128699868255795  0.5011189258312020460
0.4932360900465192656  0.5012787723785166240
0.4933793414132433834  0.5014386189258312020
0.4935208766653497307  0.5015984654731457801
0.4936965387001571165  0.5017583120204603581
0.4937251109981064011  0.5019181585677749361
0.4939161715222525369  0.5020780051150895140
0.4939991206225388386  0.5022378516624040921
0.4940503200718200318  0.5023976982097186701
0.4940942116258450156  0.5025575447570332481
0.4948324828665206084  0.5027173913043478261
0.4948788093475308293  0.5028772378516624041
0.4949051900816056205  0.5030370843989769821
0.4949568255410320775  0.5031969309462915601
0.4950262518014432894  0.5033567774936061381
0.4951148791921764728  0.5035166240409207161
0.4951632562016097925  0.5036764705882352941
0.4954897182818233875  0.5038363171355498721
0.4956952421393495534  0.5039961636828644501
0.4958400922609013630  0.5041560102301790281
0.4962747327111368024  0.5043158567774936061
0.4962749946813178049  0.5044757033248081841
0.4966151303552374463  0.5046355498721227621
0.4967124798079762373  0.5047953964194373402
0.4967249775843884983  0.5049552429667519182
0.4968435374688528224  0.5051150895140664961
0.4970200338109088082  0.5052749360613810742
0.4970259322409099908  0.5054347826086956522
0.4970651283390995036  0.5055946291560102302
0.4971127599418819868  0.5057544757033248082
0.4972218748985572365  0.5059143222506393862
0.4972672484154361735  0.5060741687979539642
0.4975467737629799818  0.5062340153452685422
0.4976349672101112556  0.5063938618925831202
0.4977885034224260180  0.5065537084398976982
0.4978108027149412089  0.5067135549872122762
0.4978796995213984717  0.5068734015345268542
0.4979636580863623837  0.5070332480818414322
0.4983880574774178425  0.5071930946291560103
0.4984057236777600588  0.5073529411764705882
0.4984776449796357666  0.5075127877237851662
0.4985162047221773161  0.5076726342710997442
0.4985558343766620316  0.5078324808184143223
0.4988165345424405420  0.5079923273657289003
0.4990469021495928057  0.5081521739130434783
0.4990886568962551200  0.5083120204603580562
0.4995256892733301358  0.5084718670076726343
0.4998988958664068394  0.5086317135549872123
0.4999074107935140488  0.5087915601023017903
0.4999654549408683755  0.5089514066496163683
0.5001769140244576888  0.5091112531969309463
0.5006793594220317647  0.5092710997442455243
0.5008829471186493725  0.5094309462915601023
0.5010197913906843542  0.5095907928388746803
0.5010675881632641264  0.5097506393861892583
0.5011184130770485519  0.5099104859335038363
0.5011432645802950263  0.5100703324808184143
0.5015530431691115356  0.5102301790281329924
0.5018214253334887620  0.5103900255754475703
0.5020599680651503496  0.5105498721227621483
0.5021165302564837825  0.5107097186700767263
0.5021758802312771288  0.5108695652173913044
0.5022006954427032801  0.5110294117647058824
0.5027673016748430291  0.5111892583120204604
0.5029357860290180002  0.5113491048593350383
0.5031019471624281148  0.5115089514066496164
0.5034496312598463992  0.5116687979539641944
0.5034873320749304763  0.5118286445012787724
0.5036406504871546556  0.5119884910485933504
0.5037336370546833548  0.5121483375959079284
0.5037350066134798817  0.5123081841432225064
0.5039187418835765797  0.5124680306905370844
0.5040088858652307677  0.5126278772378516624
0.5040149108397050338  0.5127877237851662404
0.5043840023545097512  0.5129475703324808184
0.5045190817229605581  0.5131074168797953964
0.5045708534625102652  0.5132672634271099744
0.5047218251290867372  0.5134271099744245524
0.5047327985181399121  0.5135869565217391304
0.5050739705948167096  0.5137468030690537084
0.5051351660251960823  0.5139066496163682864
0.5051681339673400100  0.5140664961636828645
0.5052576245053066542  0.5142263427109974425
0.5054148306948412181  0.5143861892583120204
0.5054554824361776854  0.5145460358056265985
0.5056825587147135377  0.5147058823529411765
0.5056969261714367122  0.5148657289002557545
0.5057630713915252855  0.5150255754475703325
0.5057672150515446100  0.5151854219948849105
0.5060892285226232129  0.5153452685421994885
0.5061591121778584887  0.5155051150895140665
0.5064957383709981216  0.5156649616368286445
0.5066334735164759910  0.5158248081841432225
0.5067613951608556176  0.5159846547314578005
0.5068421708470246661  0.5161445012787723785
0.5070513291392638569  0.5163043478260869565
0.5070647644923970714  0.5164641943734015345
0.5072643156256877931  0.5166240409207161125
0.5072801395506249994  0.5167838874680306905
0.5073995152998566345  0.5169437340153452685
0.5074383452201664292  0.5171035805626598466
0.5074470637568866299  0.5172634271099744246
0.5074903139923442337  0.5174232736572890025
0.5074903469207749506  0.5175831202046035805
0.5074981516675042583  0.5177429667519181586
0.5080016120901790398  0.5179028132992327366
0.5080383290039000251  0.5180626598465473146
0.5080634849813996089  0.5182225063938618926
0.5081871262729422350  0.5183823529411764706
0.5082506297610390308  0.5185421994884910486
0.5084237377544066844  0.5187020460358056266
0.5084770432438106592  0.5188618925831202046
0.5085008854798497995  0.5190217391304347826
0.5086523734057538433  0.5191815856777493606
0.5087798516173530885  0.5193414322250639386
0.5094226731257558644  0.5195012787723785167
0.5095027302606506007  0.5196611253196930946
0.5095585754308977368  0.5198209718670076726
0.5096810551417301098  0.5199808184143222506
0.5098252572448245236  0.5201406649616368287
0.5100758474699890549  0.5203005115089514067
0.5101324818638477843  0.5204603580562659847
0.5101939875553641896  0.5206202046035805626
0.5102784777498184435  0.5207800511508951407
0.5103403629676333860  0.5209398976982097187
0.5103776216029628439  0.5210997442455242967
0.5103871066587862016  0.5212595907928388747
0.5104770575576460307  0.5214194373401534527
0.5106327435135627533  0.5215792838874680307
0.5107868555306475966  0.5217391304347826087
0.5108422935710045978  0.5218989769820971867
0.5112906489569724774  0.5220588235294117647
0.5113178006508092410  0.5222186700767263427
0.5113322858374927906  0.5223785166240409207
0.5114965437766346881  0.5225383631713554987
0.5117587222370984219  0.5226982097186700767
0.5118670105845454339  0.5228580562659846547
0.5121228109861324466  0.5230179028132992327
0.5126821495216063767  0.5231777493606138107
0.5127344971049874548  0.5233375959079283888
0.5131547251972069203  0.5234974424552429668
0.5132112742344911794  0.5236572890025575447
0.5132918031027324565  0.5238171355498721227
0.5133319019321510173  0.5239769820971867008
0.5135226721041555286  0.5241368286445012788
0.5135528638719510113  0.5242966751918158568
0.5139993766630205403  0.5244565217391304348
0.5145037879917462179  0.5246163682864450128
0.5145059315262715179  0.5247762148337595908
0.5146489740436076158  0.5249360613810741688
0.5147476496943281506  0.5250959079283887468
0.5148930695368940337  0.5252557544757033248
0.5151914363990945663  0.5254156010230179028
0.5153667158255499260  0.5255754475703324808
0.5154359966074575581  0.5257352941176470588
0.5154484013300615358  0.5258951406649616368
0.5155713847645749062  0.5260549872122762148
0.5158619942937959842  0.5262148337595907928
0.5158774975994822457  0.5263746803069053709
0.5162478028259857106  0.5265345268542199489
0.5163342245624880562  0.5266943734015345268
0.5163996009893021245  0.5268542199488491048
0.5165553415773861618  0.5270140664961636829
0.5166002276045555477  0.5271739130434782609
0.5166868863473116237  0.5273337595907928389
0.5167735834684817936  0.5274936061381074169
0.5169863476342637647  0.5276534526854219949
0.5173176090341458941  0.5278132992327365729
0.5173891383284285882  0.5279731457800511509
0.5175033438142972939  0.5281329923273657289
0.5175401187678989445  0.5282928388746803069
0.5175473123119948837  0.5284526854219948849
0.5177297500635437860  0.5286125319693094629
0.5180766498032938547  0.5287723785166240409
0.5184077247479140377  0.5289322250639386189
0.5187991998001517211  0.5290920716112531969
0.5188756679055451292  0.5292519181585677749
0.5188798903953260163  0.5294117647058823530
0.5191712166148141301  0.5295716112531969310
0.5193244219637526652  0.5297314578005115089
0.5195428436862321236  0.5298913043478260869
0.5196755573900872271  0.5300511508951406650
0.5198465361214399178  0.5302109974424552430
0.5198680504065626481  0.5303708439897698210
0.5198685055936566950  0.5305306905370843990
0.5202099066933232536  0.5306905370843989770
0.5202261036162756993  0.5308503836317135550
0.5202796918607804208  0.5310102301790281330
0.5203140489608544109  0.5311700767263427110
0.5203887123806270196  0.5313299232736572890
0.5203993362595550743  0.5314897698209718670
0.5205324415977938381  0.5316496163682864450
0.5207251596835733306  0.5318094629156010230
0.5208349624811463344  0.5319693094629156010
0.5208551636732391775  0.5321291560102301790
0.5208724271444490832  0.5322890025575447570
0.5208763067474904841  0.5324488491048593350
0.5212278540946267047  0.5326086956521739131
0.5213055210990596088  0.5327685421994884911
0.5213755440583500035  0.5329283887468030690
0.5214582553642498290  0.5330882352941176470
0.5215068226227227249  0.5332480818414322251
0.5215270991772197025  0.5334079283887468031
0.5215550980278899829  0.5335677749360613811
0.5217484244352204373  0.5337276214833759591
0.5218652016373849214  0.5338874680306905371
0.5219080610177484575  0.5340473145780051151
0.5219449138282199663  0.5342071611253196931
0.5222445477620654799  0.5343670076726342711
0.5225302689347968644  0.5345268542199488491
0.5227571155760669190  0.5346867007672634271
0.5228354185006586173  0.5348465473145780051
0.5230201027763060275  0.5350063938618925831
0.5230405627235639504  0.5351662404092071611
0.5230477464298899173  0.5353260869565217391
0.5230983856232772675  0.5354859335038363171
0.5231224880106406947  0.5356457800511508952
0.5231481876764781066  0.5358056265984654732
0.5238819182831326301  0.5359654731457800511
0.5239286386683345086  0.5361253196930946291
0.5240310454898993118  0.5362851662404092072
0.5240562960799472381  0.5364450127877237852
0.5240702395311622389  0.5366048593350383632
0.5242546932309624260  0.5367647058823529412
0.5243446511947233726  0.5369245524296675192
0.5245974889807649084  0.5370843989769820972
0.5248200725682124147  0.5372442455242966752
0.5252090775610642234  0.5374040920716112532
0.5252661195180792241  0.5375639386189258312
0.5255780665692725688  0.5377237851662404092
0.5256475925854532873  0.5378836317135549872
0.5256588220320722992  0.5380434782608695652
0.5257765707160890388  0.5382033248081841432
0.5259681025880964439  0.5383631713554987212
0.5260462344726679002  0.5385230179028132992
0.5263805914163601494  0.5386828644501278773
0.5266982895287965581  0.5388427109974424553
0.5268642887203125015  0.5390025575447570332
0.5272199462244629691  0.5391624040920716112
0.5272451780998805565  0.5393222506393861893
0.5272744466570089485  0.5394820971867007673
0.5274135566340607137  0.5396419437340153453
0.5276709744634742063  0.5398017902813299233
0.5277343936718681921  0.5399616368286445013
0.5282254179790761812  0.5401214833759590793
0.5282836729489476101  0.5402813299232736573
0.5283271994991952450  0.5404411764705882353
0.5289790377659278170  0.5406010230179028133
0.5289998012684403523  0.5407608695652173913
0.5290044293393293636  0.5409207161125319693
0.5294619353603078003  0.5410805626598465473
0.5296615373925796476  0.5412404092071611253
0.5297780623924277145  0.5414002557544757033
0.5297790361419765328  0.5415601023017902813
0.5298736591130859100  0.5417199488491048593
0.5299077814714494684  0.5418797953964194374
0.5302928111819779743  0.5420396419437340153
0.5303191675810249866  0.5421994884910485933
0.5306091679546442103  0.5423593350383631713
0.5306598004941422323  0.5425191815856777494
0.5307539353832221513  0.5426790281329923274
0.5308118925253131664  0.5428388746803069054
0.5309267974768648289  0.5429987212276214833
0.5311684967728104044  0.5431585677749360614
0.5312156882833179641  0.5433184143222506394
0.5313571265735472337  0.5434782608695652174
0.5314330322709272764  0.5436381074168797954
0.5315945742205363536  0.5437979539641943734
0.5317116999202859442  0.5439578005115089514
0.5320953082412292418  0.5441176470588235294
0.5321046408887939721  0.5442774936061381074
0.5322157972874308259  0.5444373401534526854
0.5324314042778411838  0.5445971867007672634
0.5325022411226538066  0.5447570332480818414
0.5326460640423981815  0.5449168797953964195
0.5329070461232509126  0.5450767263427109975
0.5332620879442071089  0.5452365728900255754
0.5337618448956891398  0.5453964194373401534
0.5337634841117242460  0.5455562659846547315
0.5341018769118663852  0.5457161125319693095
0.5341174945220677681  0.5458759590792838875
0.5341694769929082875  0.5460358056265984655
0.5347565834119576470  0.5461956521739130435
0.5347996409563537094  0.5463554987212276215
0.5350293556691006543  0.5465153452685421995
0.5352047424960181777  0.5466751918158567775
0.5352134981638147950  0.5468350383631713555
0.5354255552576547144  0.5469948849104859335
0.5354665882013675750  0.5471547314578005115
0.5359186383757090281  0.5473145780051150895
0.5359866034632850063  0.5474744245524296675
0.5363851780178694713  0.5476342710997442455
0.5367447419742941928  0.5477941176470588235
0.5367843141313942987  0.5479539641943734015
0.5369632963006197493  0.5481138107416879796
0.5369761952313349350  0.5482736572890025575
0.5371364280996810484  0.5484335038363171355
0.5373337519243108438  0.5485933503836317136
0.5373793713790298694  0.5487531969309462916
0.5374957471038058743  0.5489130434782608696
0.5375234440798281859  0.5490728900255754476
0.5379205375052738611  0.5492327365728900256
0.5379441252891186211  0.5493925831202046036
0.5381599671824043366  0.5495524296675191816
0.5382929964858841696  0.5497122762148337596
0.5385846267560471835  0.5498721227621483376
0.5386106050345818831  0.5500319693094629156
0.5386519713411077600  0.5501918158567774936
0.5387153471662016177  0.5503516624040920716
0.5388128016162435294  0.5505115089514066496
0.5391073966357687594  0.5506713554987212276
0.5392629996036637719  0.5508312020460358056
0.5396648076003593619  0.5509910485933503836
0.5397605258236454561  0.5511508951406649617
0.5398024873258925758  0.5513107416879795396
0.5398281639358168328  0.5514705882352941176
0.5399162400879362050  0.5516304347826086956
0.5399413266350587821  0.5517902813299232737
0.5400800899252147441  0.5519501278772378517
0.5400985830274407153  0.5521099744245524297
0.5402129919718926799  0.5522698209718670076
0.5404261208225719506  0.5524296675191815857
0.5405876879739022834  0.5525895140664961637
0.5411909594610260064  0.5527493606138107417
0.5413963226248874455  0.5529092071611253197
0.5415644209809874813  0.5530690537084398977
0.5415855248635731348  0.5532289002557544757
0.5419148952298491054  0.5533887468030690537
0.5419532903423566028  0.5535485933503836317
0.5419654943389485836  0.5537084398976982097
0.5422014039994123789  0.5538682864450127877
0.5422947735763486646  0.5540281329923273657
0.5424201123400122104  0.5541879795396419438
0.5431799747026766635  0.5543478260869565217
0.5435251094198101688  0.5545076726342710997
0.5435496266459562372  0.5546675191815856777
0.5436445477731044033  0.5548273657289002558
0.5439572746086945616  0.5549872122762148338
0.5439980082330305698  0.5551470588235294118
0.5443444147691560519  0.5553069053708439897
0.5445594075513154092  0.5554667519181585678
0.5445744514568862314  0.5556265984654731458
0.5449877761068964845  0.5557864450127877238
0.5453984179328278994  0.5559462915601023018
0.5454930084375063351  0.5561061381074168798
0.5457282526959778151  0.5562659846547314578
0.5458080830149895485  0.5564258312020460358
0.5458237266308017321  0.5565856777493606138
0.5458695233891294842  0.5567455242966751918
0.5460460978892458088  0.5569053708439897698
0.5461580738968808575  0.5570652173913043478
0.5461850046525241862  0.5572250639386189258
0.5462657039421031304  0.5573849104859335039
0.5466179999968798432  0.5575447570332480818
0.5466404958939667892  0.5577046035805626598
0.5466447842571123190  0.5578644501278772379
0.5468903567858069265  0.5580242966751918159
0.5470422208266949443  0.5581841432225063939
0.5471639173877142119  0.5583439897698209719
0.5473166266126410330  0.5585038363171355499
0.5473679391818399297  0.5586636828644501279
0.5474884070109307065  0.5588235294117647059
0.5475787975759415466  0.5589833759590792839
0.5480958895353474765  0.5591432225063938619
0.5482165684295143199  0.5593030690537084399
0.5484360451164798648  0.5594629156010230179
0.5485856865907981506  0.5596227621483375959
0.5488723323529874857  0.5597826086956521739
0.5489257114322174379  0.5599424552429667519
0.5491328549062487023  0.5601023017902813299
0.5497693352447019025  0.5602621483375959079
0.5501570679497352223  0.5604219948849104860
0.5502155013344179315  0.5605818414322250639
0.5503197454124650569  0.5607416879795396419
0.5505295777644765725  0.5609015345268542199
0.5505630115154420353  0.5610613810741687980
0.5506979837851369035  0.5612212276214833760
0.5508470036260939617  0.5613810741687979540
0.5514755106977300464  0.5615409207161125319
0.5515104215611188868  0.5617007672634271100
0.5517229289118153331  0.5618606138107416880
0.5518321803290587678  0.5620204603580562660
0.5518579778190392390  0.5621803069053708440
0.5519840267663493677  0.5623401534526854220
0.5520604440308614371  0.5625000000000000000
0.5523369843022340313  0.5626598465473145780
0.5525700915013106144  0.5628196930946291560
0.5526520370452350428  0.5629795396419437340
0.5529833702792613591  0.5631393861892583120
0.5530477216446120235  0.5632992327365728900
0.5533052809284495072  0.5634590792838874681
0.5533623506615803346  0.5636189258312020460
0.5535335652343169516  0.5637787723785166240
0.5535627359131710441  0.5639386189258312020
0.5535927713517763764  0.5640984654731457801
0.5535974260953033051  0.5642583120204603581
0.5536826225891586626  0.5644181585677749361
0.5538705407063340359  0.5645780051150895140
0.5542801090380201986  0.5647378516624040921
0.5544581461821221457  0.5648976982097186701
0.5546889280691671238  0.5650575447570332481
0.5546954404309569498  0.5652173913043478261
0.5547782057624449165  0.5653772378516624041
0.5548060011246597655  0.5655370843989769821
0.5555543149437249792  0.5656969309462915601
0.5555887583922158093  0.5658567774936061381
0.5556032843442043627  0.5660166240409207161
0.5556114437113431726  0.5661764705882352941
0.5556687323336262187  0.5663363171355498721
0.5557617540738451527  0.5664961636828644501
0.5563209421430397224  0.5666560102301790281
0.5567185723202243434  0.5668158567774936061
0.5568481526759181967  0.5669757033248081841
0.5569543416122181183  0.5671355498721227621
0.5569803232561746309  0.5672953964194373402
0.5569993541342031984  0.5674552429667519182
0.5571180337800920714  0.5676150895140664961
0.5574939892570676397  0.5677749360613810742
0.5575795997673223812  0.5679347826086956522
0.5576326618292761789  0.5680946291560102302
0.5579146632055668985  0.5682544757033248082
0.5582433769623202512  0.5684143222506393862
0.5582950790365971109  0.5685741687979539642
0.5585080366371704260  0.5687340153452685422
0.5588466952599064880  0.5688938618925831202
0.5590119145937224483  0.5690537084398976982
0.5590827807415157431  0.5692135549872122762
0.5590956324471613345  0.5693734015345268542
0.5592699131269385284  0.5695332480818414322
0.5593070213271578595  0.5696930946291560103
0.5594972476711627015  0.5698529411764705882
0.5600405593489961114  0.5700127877237851662
0.5602475053884783887  0.5701726342710997442
0.5602615849029393955  0.5703324808184143223
0.5606419053874226360  0.5704923273657289003
0.5607637743586854421  0.5706521739130434783
0.5607801552549715129  0.5708120204603580562
0.5611901208754504832  0.5709718670076726343
0.5612425455017319525  0.5711317135549872123
0.5617796934622264030  0.5712915601023017903
0.5621395958114944600  0.5714514066496163683
0.5625756196654950015  0.5716112531969309463
0.5629444471120430898  0.5717710997442455243
0.5631407985044678319  0.5719309462915601023
0.5635167681906685496  0.5720907928388746803
0.5636345878019582075  0.5722506393861892583
0.5637729816793985532  0.5724104859335038363
0.5639198076003041315  0.5725703324808184143
0.5639293546463547480  0.5727301790281329924
0.5640261040024422579  0.5728900255754475703
0.5644872462890624171  0.5730498721227621483
0.5649043240123748790  0.5732097186700767263
0.5651485030389264561  0.5733695652173913044
0.5651605635668074315  0.5735294117647058824
0.5653313293158279181  0.5736892583120204604
0.5653408832057719807  0.5738491048593350383
0.5653800408172944308  0.5740089514066496164
0.5653970858897896171  0.5741687979539641944
0.5654573791581730772  0.5743286445012787724
0.5655596809942870041  0.5744884910485933504
0.5656081444220344945  0.5746483375959079284
0.5656492410515371237  0.5748081841432225064
0.5660223466874691153  0.5749680306905370844
0.5662878416446383982  0.5751278772378516624
0.5663142746038682946  0.5752877237851662404
0.5663847674509452599  0.5754475703324808184
0.5669867310995187988  0.5756074168797953964
0.5671522082814597791  0.5757672634271099744
0.5674499457075007204  0.5759271099744245524
0.5677833868466854920  0.5760869565217391304
0.5678633891533142901  0.5762468030690537084
0.5680132937665315869  0.5764066496163682864
0.5680265988907973127  0.5765664961636828645
0.5682218417677546299  0.5767263427109974425
0.5682320478763887377  0.5768861892583120204
0.5682815449705512290  0.5770460358056265985
0.5685012264359451967  0.5772058823529411765
0.5685556023478851647  0.5773657289002557545
0.5687003518251509175  0.5775255754475703325
0.5690626183178383636  0.5776854219948849105
0.5694811810743758102  0.5778452685421994885
0.5695711123532205425  0.5780051150895140665
0.5699842559721720369  0.5781649616368286445
0.5701492315684470311  0.5783248081841432225
0.5703535208491991929  0.5784846547314578005
0.5704535782854555392  0.5786445012787723785
0.5704571856875043478  0.5788043478260869565
0.5704863073076704094  0.5789641943734015345
0.5705100159651957788  0.5791240409207161125
0.5706334850333410135  0.5792838874680306905
0.5706441494227068668  0.5794437340153452685
0.5707924439521201957  0.5796035805626598466
0.5708052668173724864  0.5797634271099744246
0.5708702323701306351  0.5799232736572890025
0.5708729396090747092  0.5800831202046035805
0.5709127392119789062  0.5802429667519181586
0.5711224818285673456  0.5804028132992327366
0.5711357324746156896  0.5805626598465473146
0.5712945437602608510  0.5807225063938618926
0.5713830555363019159  0.5808823529411764706
0.5714076599012642829  0.5810421994884910486
0.5715730395756574651  0.5812020460358056266
0.5718884204061102760  0.5813618925831202046
0.5722044794828972927  0.5815217391304347826
0.5722313706503652624  0.5816815856777493606
0.5724113863233415380  0.5818414322250639386
0.5724641037223172029  0.5820012787723785167
0.5725530431851006345  0.5821611253196930946
0.5726258292974146425  0.5823209718670076726
0.5726887820627463052  0.5824808184143222506
0.5727103859795692109  0.5826406649616368287
0.5728223022804219133  0.5828005115089514067
0.5728522844070485248  0.5829603580562659847
0.5729006460661549370  0.5831202046035805626
0.5729813090464211568  0.5832800511508951407
0.5730116787976825288  0.5834398976982097187
0.5732515611743674170  0.5835997442455242967
0.5733038123532881295  0.5837595907928388747
0.5735271479223382685  0.5839194373401534527
0.5735833519923688241  0.5840792838874680307
0.5735891689110461865  0.5842391304347826087
0.5736360722380449659  0.5843989769820971867
0.5738516149875756024  0.5845588235294117647
0.5740004188991666454  0.5847186700767263427
0.5740763827799551773  0.5848785166240409207
0.5745451552717569788  0.5850383631713554987
0.5745499507683949204  0.5851982097186700767
0.5746495520250088442  0.5853580562659846547
0.5749753022315622621  0.5855179028132992327
0.5750328449071952707  0.5856777493606138107
0.5751203869445464594  0.5858375959079283888
0.5751676140470388344  0.5859974424552429668
0.5751732320070777448  0.5861572890025575447
0.5752161214264119634  0.5863171355498721227
0.5752342528979628386  0.5864769820971867008
0.5752690261951073924  0.5866368286445012788
0.5754121746719784519  0.5867966751918158568
0.5763445403505001588  0.5869565217391304348
0.5763963091838464164  0.5871163682864450128
0.5766059746695867363  0.5872762148337595908
0.5766985830155481283  0.5874360613810741688
0.5767530580371273489  0.5875959079283887468
0.5770524002238278997  0.5877557544757033248
0.5776567149167751120  0.5879156010230179028
0.5778969689868150612  0.5880754475703324808
0.5781335911573066571  0.5882352941176470588
0.5783535129787133412  0.5883951406649616368
0.5784075839728377215  0.5885549872122762148
0.5784922869072394639  0.5887148337595907928
0.5792948656267559220  0.5888746803069053709
0.5794772739521490730  0.5890345268542199489
0.5800514815939321462  0.5891943734015345268
0.5800640840156365520  0.5893542199488491048
0.5801721336815361901  0.5895140664961636829
0.5803681146914822848  0.5896739130434782609
0.5803835855786856085  0.5898337595907928389
0.5806303397529392409  0.5899936061381074169
0.5806337199276340060  0.5901534526854219949
0.5808568048362656429  0.5903132992327365729
0.5811494869014646522  0.5904731457800511509
0.5811742351329982243  0.5906329923273657289
0.5816739987114234084  0.5907928388746803069
0.5818808634073476814  0.5909526854219948849
0.5823065495767959658  0.5911125319693094629
0.5825008471613851018  0.5912723785166240409
0.5827022067113844195  0.5914322250639386189
0.5829188408094992192  0.5915920716112531969
0.5830257731872007851  0.5917519181585677749
0.5830397797915247660  0.5919117647058823530
0.5831688468425317816  0.5920716112531969310
0.5834424586363349414  0.5922314578005115089
0.5834598964916150877  0.5923913043478260869
0.5837708261729864147  0.5925511508951406650
0.5840726903164353968  0.5927109974424552430
0.5840857970930827374  0.5928708439897698210
0.5842967043211376440  0.5930306905370843990
0.5844880919393301750  0.5931905370843989770
0.5848059236148131003  0.5933503836317135550
0.5850605707411456047  0.5935102301790281330
0.5851052758482354166  0.5936700767263427110
0.5851059304203278427  0.5938299232736572890
0.5852297291125499189  0.5939897698209718670
0.5852321451599609772  0.5941496163682864450
0.5852705567626243695  0.5943094629156010230
0.5852885224751343864  0.5944693094629156010
0.5855117294852055431  0.5946291560102301790
0.5856377113373909437  0.5947890025575447570
0.5857278290842017162  0.5949488491048593350
0.5857889731084138884  0.5951086956521739131
0.5859435382592241615  0.5952685421994884911
0.5859992903508046470  0.5954283887468030690
0.5862723450110646725  0.5955882352941176470
0.5862783298118285276  0.5957480818414322251
0.5863757140983259973  0.5959079283887468031
0.5864177949402622995  0.5960677749360613811
0.5864801065325046099  0.5962276214833759591
0.5864819447237897499  0.5963874680306905371
0.5865530416883696188  0.5965473145780051151
0.5866027146605963473  0.5967071611253196931
0.5867950597853493905  0.5968670076726342711
0.5874697572530732808  0.5970268542199488491
0.5875835814188313181  0.5971867007672634271
0.5879149504750339414  0.5973465473145780051
0.5881436071159146340  0.5975063938618925831
0.5882347234080075448  0.5976662404092071611
0.5882757914721741115  0.5978260869565217391
0.5885316514063949744  0.5979859335038363171
0.5886363550892336966  0.5981457800511508952
0.5886642647415484252  0.5983056265984654732
0.5887192598932112788  0.5984654731457800511
0.5888216292124156913  0.5986253196930946291
0.5888647471980414366  0.5987851662404092072
0.5888813952615501160  0.5989450127877237852
0.5889329039183734115  0.5991048593350383632
0.5889864672075505729  0.5992647058823529412
0.5892791962582853114  0.5994245524296675192
0.5892855877718489937  0.5995843989769820972
0.5893775969426674683  0.5997442455242966752
0.5896787381054922441  0.5999040920716112532
0.5897999797320418647  0.6000639386189258312
0.5899279209022604252  0.6002237851662404092
0.5899548639541747166  0.6003836317135549872
0.5899870418557013304  0.6005434782608695652
0.5899909266269723251  0.6007033248081841432
0.5902655989818991697  0.6008631713554987212
0.5904148009961297401  0.6010230179028132992
0.5907503168446400741  0.6011828644501278773
0.5912001450928631754  0.6013427109974424553
0.5913020007904680188  0.6015025575447570332
0.5916400732186854250  0.6016624040920716112
0.5917777519081949973  0.6018222506393861893
0.5918340987619516313  0.6019820971867007673
0.5919989517627401326  0.6021419437340153453
0.5921013321865436016  0.6023017902813299233
0.5921999581369544686  0.6024616368286445013
0.5925400473369232278  0.6026214833759590793
0.5928745101327759843  0.6027813299232736573
0.5929481568330392990  0.6029411764705882353
0.5930200888272230578  0.6031010230179028133
0.5930829794477506646  0.6032608695652173913
0.5932585671356911353  0.6034207161125319693
0.5933141466921455962  0.6035805626598465473
0.5933483895813642129  0.6037404092071611253
0.5934010914764374948  0.6039002557544757033
0.5936923626465199053  0.6040601023017902813
0.5938055222506944357  0.6042199488491048593
0.5938344188866973015  0.6043797953964194374
0.5938652753731396783  0.6045396419437340153
0.5943536560702954294  0.6046994884910485933
0.5944345435628183719  0.6048593350383631713
0.5944441404416027167  0.6050191815856777494
0.5944713394486658284  0.6051790281329923274
0.5945387362351919287  0.6053388746803069054
0.5945456961916461502  0.6054987212276214833
0.5946350361939222709  0.6056585677749360614
0.5946419301677307691  0.6058184143222506394
0.5948942845942516902  0.6059782608695652174
0.5950144826910849349  0.6061381074168797954
0.5950492032194871115  0.6062979539641943734
0.5951234008787705582  0.6064578005115089514
0.5951753846609994336  0.6066176470588235294
0.5952149098196597649  0.6067774936061381074
0.5952244445989855955  0.6069373401534526854
0.5956446175053262265  0.6070971867007672634
0.5957698559600133506  0.6072570332480818414
0.5962103130749004446  0.6074168797953964195
0.5964282522241610353  0.6075767263427109975
0.5964356193407882116  0.6077365728900255754
0.5965513055354275697  0.6078964194373401534
0.5965616042951456801  0.6080562659846547315
0.5966016891896077721  0.6082161125319693095
0.5967009353436277779  0.6083759590792838875
0.5967221921506845123  0.6085358056265984655
0.5967554806940309113  0.6086956521739130435
0.5969622227786847641  0.6088554987212276215
0.5970929058915315810  0.6090153452685421995
0.5972047230161275558  0.6091751918158567775
0.5974109855074410680  0.6093350383631713555
0.5976257704081310390  0.6094948849104859335
0.5978726106715552681  0.6096547314578005115
0.5979341791621543870  0.6098145780051150895
0.5979410375195202801  0.6099744245524296675
0.5979763509053402496  0.6101342710997442455
0.5979860739961495562  0.6102941176470588235
0.5982710602164597477  0.6104539641943734015
0.5984066834729827537  0.6106138107416879796
0.5986021771543797429  0.6107736572890025575
0.5986590108024008375  0.6109335038363171355
0.5987296388926366655  0.6110933503836317136
0.5988689131368045979  0.6112531969309462916
0.5988986560873524489  0.6114130434782608696
0.5989841818774239133  0.6115728900255754476
0.5990650658455952758  0.6117327365728900256
0.5991093691327668864  0.6118925831202046036
0.5995243577885065666  0.6120524296675191816
0.5996372076277020941  0.6122122762148337596
0.5999832133995520153  0.6123721227621483376
0.6000771399364717161  0.6125319693094629156
0.6001266684221174657  0.6126918158567774936
0.6001488123042238820  0.6128516624040920716
0.6005799669588469082  0.6130115089514066496
0.6005886166436214162  0.6131713554987212276
0.6011810136442539251  0.6133312020460358056
0.6015642285109057470  0.6134910485933503836
0.6017370846539075592  0.6136508951406649617
0.6022709965869327428  0.6138107416879795396
0.6025130610696427168  0.6139705882352941176
0.6028710355093451787  0.6141304347826086956
0.6029043417624209225  0.6142902813299232737
0.6029234156247536364  0.6144501278772378517
0.6029787855739698990  0.6146099744245524297
0.6031281073861380885  0.6147698209718670076
0.6031662883241591258  0.6149296675191815857
0.6034818142456973146  0.6150895140664961637
0.6035488553004962804  0.6152493606138107417
0.6036974795724815747  0.6154092071611253197
0.6038856559499994071  0.6155690537084398977
0.6039912721213043908  0.6157289002557544757
0.6040536980903949238  0.6158887468030690537
0.6040565642123125166  0.6160485933503836317
0.6040950968143939729  0.6162084398976982097
0.6045009231838108303  0.6163682864450127877
0.6045548508896608872  0.6165281329923273657
0.6046851649975939817  0.6166879795396419438
0.6047265127443389830  0.6168478260869565217
0.6048004663009359481  0.6170076726342710997
0.6052552430164424876  0.6171675191815856777
0.6056362755315187184  0.6173273657289002558
0.6059171722309335858  0.6174872122762148338
0.6061300219844897537  0.6176470588235294118
0.6061632268776282060  0.6178069053708439897
0.6062030361143788086  0.6179667519181585678
0.6064667065975985784  0.6181265984654731458
0.6070310828962422185  0.6182864450127877238
0.6071724235247053284  0.6184462915601023018
0.6073624221956851515  0.6186061381074168798
0.6074632775141754208  0.6187659846547314578
0.6075917901652364720  0.6189258312020460358
0.6076437427486769017  0.6190856777493606138
0.6076629447570915590  0.6192455242966751918
0.6079712858882216678  0.6194053708439897698
0.6080281012980658248  0.6195652173913043478
0.6081324480811908348  0.6197250639386189258
0.6082077542659930389  0.6198849104859335039
0.6082664773397236717  0.6200447570332480818
0.6082992536220786500  0.6202046035805626598
0.6085939315522005752  0.6203644501278772379
0.6086717865307767849  0.6205242966751918159
0.6088034660435948106  0.6206841432225063939
0.6088834574691749398  0.6208439897698209719
0.6089172702085768580  0.6210038363171355499
0.6089237423521681476  0.6211636828644501279
0.6089532421433621899  0.6213235294117647059
0.6089740309515310429  0.6214833759590792839
0.6091727891608621673  0.6216432225063938619
0.6093272539441371726  0.6218030690537084399
0.6094032183306249646  0.6219629156010230179
0.6094393446826214417  0.6221227621483375959
0.6095580633569479726  0.6222826086956521739
0.6096565025247060665  0.6224424552429667519
0.6097741055043555923  0.6226023017902813299
0.6099460179700092200  0.6227621483375959079
0.6100824558123794937  0.6229219948849104860
0.6101606271443479455  0.6230818414322250639
0.6102157953677285918  0.6232416879795396419
0.6103465301570980931  0.6234015345268542199
0.6103793724425030428  0.6235613810741687980
0.6105323083024716639  0.6237212276214833760
0.6105674641560117824  0.6238810741687979540
0.6106209120548875236  0.6240409207161125319
0.6108234270430623110  0.6242007672634271100
0.6110411515232481969  0.6243606138107416880
0.6112087983986926771  0.6245204603580562660
0.6112119003819982898  0.6246803069053708440
0.6113938415356639668  0.6248401534526854220
0.6115125642798858500  0.6250000000000000000
0.6116894285148984439  0.6251598465473145780
0.6117850991286770270  0.6253196930946291560
0.6119515725104903359  0.6254795396419437340
0.6120109087484844132  0.6256393861892583120
0.6123201299379140341  0.6257992327365728900
0.6123297039429203520  0.6259590792838874681
0.6128301223517261734  0.6261189258312020460
0.6132117479558607295  0.6262787723785166240
0.6136155748538156294  0.6264386189258312020
0.6137984660495527569  0.6265984654731457801
0.6138033472403273210  0.6267583120204603581
0.6143824115581605218  0.6269181585677749361
0.6144396419107835799  0.6270780051150895140
0.6144523120991879683  0.6272378516624040921
0.6144644860569284403  0.6273976982097186701
0.6145617453235173723  0.6275575447570332481
0.6145878232260072273  0.6277173913043478261
0.6146004957716177931  0.6278772378516624041
0.6148793963943447644  0.6280370843989769821
0.6151898614000051037  0.6281969309462915601
0.6155710119753829611  0.6283567774936061381
0.6157407705422820207  0.6285166240409207161
0.6160499904264232430  0.6286764705882352941
0.6160864754627443308  0.6288363171355498721
0.6167939312343250163  0.6289961636828644501
0.6170074035981429473  0.6291560102301790281
0.6170398360685013558  0.6293158567774936061
0.6173315908224516770  0.6294757033248081841
0.6173980004888496190  0.6296355498721227621
0.6175840186012054328  0.6297953964194373402
0.6176728224074050015  0.6299552429667519182
0.6178773676988118047  0.6301150895140664961
0.6180085459988781959  0.6302749360613810742
0.6181626006889853270  0.6304347826086956522
0.6184102109562633433  0.6305946291560102302
0.6185549763250831433  0.6307544757033248082
0.6187096744890991277  0.6309143222506393862
0.6191788817892040869  0.6310741687979539642
0.6192047780479753343  0.6312340153452685422
0.6193129239169025120  0.6313938618925831202
0.6194620208152674338  0.6315537084398976982
0.6195824868717751473  0.6317135549872122762
0.6197510246612651256  0.6318734015345268542
0.6200039304669548595  0.6320332480818414322
0.6200908214318384797  0.6321930946291560103
0.6202212762039320927  0.6323529411764705882
0.6202484755238782255  0.6325127877237851662
0.6207895349108754854  0.6326726342710997442
0.6208644065053331574  0.6328324808184143223
0.6209458288609413685  0.6329923273657289003
0.6211141144027121089  0.6331521739130434783
0.6211645617573194152  0.6333120204603580562
0.6213254635084838161  0.6334718670076726343
0.6213827224886378361  0.6336317135549872123
0.6218448118740209705  0.6337915601023017903
0.6218834056013496027  0.6339514066496163683
0.6220718723850217478  0.6341112531969309463
0.6224589783182517144  0.6342710997442455243
0.6226155789862705507  0.6344309462915601023
0.6227886067526944129  0.6345907928388746803
0.6230010761780646556  0.6347506393861892583
0.6230852625298774857  0.6349104859335038363
0.6231136725021626537  0.6350703324808184143
0.6232411969968375694  0.6352301790281329924
0.6233658437039492240  0.6353900255754475703
0.6234507995976537134  0.6355498721227621483
0.6234759307589164610  0.6357097186700767263
0.6235056603504584482  0.6358695652173913044
0.6235660890337933492  0.6360294117647058824
0.6236553364929544180  0.6361892583120204604
0.6237957383018008355  0.6363491048593350383
0.6238331842668401815  0.6365089514066496164
0.6239231429924787297  0.6366687979539641944
0.6240787280065710226  0.6368286445012787724
0.6243391077853558625  0.6369884910485933504
0.6243757750263860952  0.6371483375959079284
0.6246822128211191336  0.6373081841432225064
0.6247169436528053149  0.6374680306905370844
0.6248202047298547719  0.6376278772378516624
0.6248297458783079612  0.6377877237851662404
0.6252985717432453843  0.6379475703324808184
0.6255784003167943438  0.6381074168797953964
0.6256420017230536850  0.6382672634271099744
0.6257367179474174414  0.6384271099744245524
0.6257588295939810550  0.6385869565217391304
0.6258722660488953577  0.6387468030690537084
0.6259288521881162926  0.6389066496163682864
0.6262234881276799653  0.6390664961636828645
0.6263564671052246671  0.6392263427109974425
0.6268527769240573919  0.6393861892583120204
0.6269104321633637710  0.6395460358056265985
0.6269442540598461264  0.6397058823529411765
0.6269654467463565468  0.6398657289002557545
0.6270212391381507242  0.6400255754475703325
0.6270923975235578423  0.6401854219948849105
0.6270947266477990094  0.6403452685421994885
0.6273093817407919586  0.6405051150895140665
0.6273697560993170811  0.6406649616368286445
0.6275034163388820105  0.6408248081841432225
0.6275671231453871243  0.6409846547314578005
0.6278726295683950599  0.6411445012787723785
0.6280418925055731446  0.6413043478260869565
0.6281849257945545078  0.6414641943734015345
0.6282649718202377182  0.6416240409207161125
0.6282888768163174155  0.6417838874680306905
0.6284985449226963770  0.6419437340153452685
0.6285596951871699909  0.6421035805626598466
0.6285675335641396820  0.6422634271099744246
0.6287329028731369726  0.6424232736572890025
0.6290827032625517234  0.6425831202046035805
0.6294289218004970999  0.6427429667519181586
0.6296524145669392015  0.6429028132992327366
0.6297114901902676790  0.6430626598465473146
0.6297956821377372799  0.6432225063938618926
0.6307095004523731327  0.6433823529411764706
0.6307674440262659643  0.6435421994884910486
0.6308600737031707435  0.6437020460358056266
0.6309762777382422762  0.6438618925831202046
0.6311110230390041223  0.6440217391304347826
0.6312351340730005633  0.6441815856777493606
0.6312471832001671891  0.6443414322250639386
0.6312713503716738664  0.6445012787723785167
0.6315068368075310840  0.6446611253196930946
0.6315548279532508369  0.6448209718670076726
0.6318228203523403133  0.6449808184143222506
0.6319124607579419648  0.6451406649616368287
0.6319264488802458369  0.6453005115089514067
0.6319636163587957784  0.6454603580562659847
0.6321359611092691807  0.6456202046035805626
0.6322789514383382419  0.6457800511508951407
0.6325357178519763005  0.6459398976982097187
0.6326751751894050314  0.6460997442455242967
0.6327287301798786025  0.6462595907928388747
0.6327586907679921136  0.6464194373401534527
0.6327948194973419639  0.6465792838874680307
0.6328910302518126661  0.6467391304347826087
0.6328951913076947376  0.6468989769820971867
0.6331615112757662402  0.6470588235294117647
0.6336616752578919667  0.6472186700767263427
0.6336706416578858644  0.6473785166240409207
0.6337031679574157776  0.6475383631713554987
0.6340120986459204692  0.6476982097186700767
0.6348017725880197837  0.6478580562659846547
0.6350156478818027177  0.6480179028132992327
0.6352174713859789091  0.6481777493606138107
0.6353975731997777376  0.6483375959079283888
0.6355937254485527617  0.6484974424552429668
0.6356065813788561320  0.6486572890025575447
0.6356380581081878351  0.6488171355498721227
0.6357016610739607436  0.6489769820971867008
0.6357724476496166093  0.6491368286445012788
0.6363289506518303450  0.6492966751918158568
0.6366991791354863041  0.6494565217391304348
0.6368441441350654809  0.6496163682864450128
0.6369088429253084261  0.6497762148337595908
0.6372383309228219955  0.6499360613810741688
0.6373260882245201063  0.6500959079283887468
0.6374923305439384363  0.6502557544757033248
0.6376314769164180648  0.6504156010230179028
0.6381557594745362490  0.6505754475703324808
0.6383842759807188976  0.6507352941176470588
0.6384977778426780840  0.6508951406649616368
0.6385189634326266336  0.6510549872122762148
0.6385443576840816986  0.6512148337595907928
0.6386165085417333101  0.6513746803069053709
0.6386208590797073292  0.6515345268542199489
0.6387116888524964775  0.6516943734015345268
0.6387968398315409497  0.6518542199488491048
0.6389753810335356125  0.6520140664961636829
0.6389999875910300642  0.6521739130434782609
0.6394958250755562717  0.6523337595907928389
0.6397532695401843711  0.6524936061381074169
0.6398960776673540030  0.6526534526854219949
0.6400881233961934006  0.6528132992327365729
0.6402709646292727990  0.6529731457800511509
0.6406025516569327415  0.6531329923273657289
0.6406755624779699557  0.6532928388746803069
0.6409111793879911959  0.6534526854219948849
0.6412418657504884754  0.6536125319693094629
0.6412562183738735463  0.6537723785166240409
0.6416854159477625012  0.6539322250639386189
0.6418696261316892130  0.6540920716112531969
0.6419407241193452123  0.6542519181585677749
0.6419978567297060223  0.6544117647058823530
0.6421224940857856831  0.6545716112531969310
0.6422745390336974178  0.6547314578005115089
0.6423401726270338775  0.6548913043478260869
0.6423555205069090790  0.6550511508951406650
0.6423601209010113852  0.6552109974424552430
0.6425136197164272800  0.6553708439897698210
0.6428288392965654561  0.6555306905370843990
0.6431624607049993049  0.6556905370843989770
0.6432353550900353728  0.6558503836317135550
0.6432374703772485961  0.6560102301790281330
0.6433482428620523970  0.6561700767263427110
0.6437166125428204323  0.6563299232736572890
0.6438242460583292820  0.6564897698209718670
0.6439156300702677341  0.6566496163682864450
0.6440768815029804203  0.6568094629156010230
0.6442750743789935705  0.6569693094629156010
0.6443594821296440274  0.6571291560102301790
0.6443807160272001530  0.6572890025575447570
0.6445102944546151601  0.6574488491048593350
0.6447243207613698850  0.6576086956521739131
0.6447929092136651749  0.6577685421994884911
0.6448947424969802506  0.6579283887468030690
0.6449877376597469682  0.6580882352941176470
0.6451463855420661216  0.6582480818414322251
0.6455367830771091595  0.6584079283887468031
0.6459303644588217614  0.6585677749360613811
0.6468677168876725481  0.6587276214833759591
0.6469274207236461873  0.6588874680306905371
0.6470326406582218296  0.6590473145780051151
0.6471457662338855400  0.6592071611253196931
0.6472930654872744559  0.6593670076726342711
0.6474329573049843317  0.6595268542199488491
0.6474359710846024002  0.6596867007672634271
0.6475094159457835088  0.6598465473145780051
0.6475169574426910708  0.6600063938618925831
0.6475816196737223367  0.6601662404092071611
0.6476900693367047568  0.6603260869565217391
0.6478654372184479928  0.6604859335038363171
0.6479371888726932815  0.6606457800511508952
0.6482268398689584289  0.6608056265984654732
0.6482628520214102397  0.6609654731457800511
0.6484058092201814209  0.6611253196930946291
0.6486484202168373584  0.6612851662404092072
0.6486790242145730005  0.6614450127877237852
0.6490590549566330514  0.6616048593350383632
0.6492081922067101276  0.6617647058823529412
0.6494089308519262901  0.6619245524296675192
0.6496611348885058851  0.6620843989769820972
0.6499155198141644072  0.6622442455242966752
0.6500868954335238880  0.6624040920716112532
0.6502872865713897080  0.6625639386189258312
0.6503467743601654201  0.6627237851662404092
0.6504699240255220233  0.6628836317135549872
0.6507378240976673126  0.6630434782608695652
0.6509875961073883594  0.6632033248081841432
0.6510050104999458151  0.6633631713554987212
0.6514713243614001152  0.6635230179028132992
0.6514720382302795634  0.6636828644501278773
0.6515082063829481887  0.6638427109974424553
0.6516720768705522176  0.6640025575447570332
0.6516751767183705325  0.6641624040920716112
0.6517395743414158265  0.6643222506393861893
0.6520009729711850432  0.6644820971867007673
0.6521576609137842500  0.6646419437340153453
0.6523289696454863844  0.6648017902813299233
0.6523968158010040241  0.6649616368286445013
0.6525331036324960739  0.6651214833759590793
0.6525867009692164346  0.6652813299232736573
0.6528046568235556733  0.6654411764705882353
0.6530326244154279413  0.6656010230179028133
0.6530479851384097894  0.6657608695652173913
0.6531438006354625271  0.6659207161125319693
0.6534532548634085748  0.6660805626598465473
0.6534742116954940487  0.6662404092071611253
0.6537125750644562493  0.6664002557544757033
0.6539236443545290369  0.6665601023017902813
0.6547798243419463598  0.6667199488491048593
0.6548501286550476228  0.6668797953964194374
0.6548876241759572372  0.6670396419437340153
0.6552183654816019355  0.6671994884910485933
0.6552254065590591274  0.6673593350383631713
0.6552567263489326140  0.6675191815856777494
0.6554068453379434477  0.6676790281329923274
0.6555694120548794568  0.6678388746803069054
0.6556286563977073140  0.6679987212276214833
0.6556751320623470322  0.6681585677749360614
0.6558958363078413251  0.6683184143222506394
0.6560306812959023691  0.6684782608695652174
0.6561548560829304376  0.6686381074168797954
0.6564739940460104954  0.6687979539641943734
0.6566170119820806996  0.6689578005115089514
0.6567205057038312616  0.6691176470588235294
0.6568646376338031702  0.6692774936061381074
0.6569281129152005901  0.6694373401534526854
0.6569319982420652683  0.6695971867007672634
0.6572016076145022365  0.6697570332480818414
0.6573203915021087461  0.6699168797953964195
0.6577609440032178857  0.6700767263427109975
0.6577988701321663999  0.6702365728900255754
0.6578695530237666175  0.6703964194373401534
0.6580932932937225931  0.6705562659846547315
0.6581330103033484261  0.6707161125319693095
0.6581763789329505491  0.6708759590792838875
0.6583742316864063602  0.6710358056265984655
0.6584003641238925411  0.6711956521739130435
0.6585998298345857032  0.6713554987212276215
0.6587371612475118198  0.6715153452685421995
0.6588501511946763139  0.6716751918158567775
0.6592000096460651039  0.6718350383631713555
0.6592470490828501238  0.6719948849104859335
0.6596625329460562288  0.6721547314578005115
0.6601946554005624310  0.6723145780051150895
0.6602065197511291005  0.6724744245524296675
0.6603275284842888996  0.6726342710997442455
0.6606026243197971237  0.6727941176470588235
0.6608577903743447777  0.6729539641943734015
0.6608616090445500760  0.6731138107416879796
0.6609960014671073456  0.6732736572890025575
0.6611576453664312436  0.6734335038363171355
0.6614821341697726517  0.6735933503836317136
0.6615388271018466219  0.6737531969309462916
0.6616196080682096566  0.6739130434782608696
0.6618130531347527510  0.6740728900255754476
0.6618293621762069688  0.6742327365728900256
0.6618808490432425273  0.6743925831202046036
0.6618987273574486226  0.6745524296675191816
0.6623573789859005727  0.6747122762148337596
0.6624430261623740638  0.6748721227621483376
0.6630444806433838818  0.6750319693094629156
0.6631452832562590466  0.6751918158567774936
0.6635554267172991638  0.6753516624040920716
0.6637793981223816304  0.6755115089514066496
0.6639323893881055958  0.6756713554987212276
0.6641673613683614586  0.6758312020460358056
0.6641980768549363794  0.6759910485933503836
0.6642051288097518524  0.6761508951406649617
0.6647536509441312007  0.6763107416879795396
0.6648600948133876199  0.6764705882352941176
0.6650103139433796104  0.6766304347826086956
0.6650707520421387105  0.6767902813299232737
0.6650991971950350719  0.6769501278772378517
0.6652170606281311948  0.6771099744245524297
0.6652314601487936085  0.6772698209718670076
0.6653298780004154341  0.6774296675191815857
0.6653355302559001320  0.6775895140664961637
0.6654069497179615397  0.6777493606138107417
0.6658199254473262288  0.6779092071611253197
0.6658533891244768151  0.6780690537084398977
0.6662696702753673255  0.6782289002557544757
0.6663319881686041212  0.6783887468030690537
0.6663564412688624379  0.6785485933503836317
0.6664944677320667757  0.6787084398976982097
0.6668174138670952903  0.6788682864450127877
0.6671012691668539465  0.6790281329923273657
0.6671610240573986436  0.6791879795396419438
0.6671748171906839014  0.6793478260869565217
0.6673843158675226572  0.6795076726342710997
0.6675457336383037135  0.6796675191815856777
0.6676954109991134965  0.6798273657289002558
0.6678037495075015551  0.6799872122762148338
0.6678838237186059262  0.6801470588235294118
0.6679159509307023781  0.6803069053708439897
0.6679457540670161966  0.6804667519181585678
0.6680427917327281154  0.6806265984654731458
0.6681462178768607237  0.6807864450127877238
0.6683235246437759471  0.6809462915601023018
0.6685590302177053978  0.6811061381074168798
0.6686313322381853135  0.6812659846547314578
0.6686885936582445767  0.6814258312020460358
0.6687066223318606275  0.6815856777493606138
0.6687269224281625341  0.6817455242966751918
0.6688387403109663963  0.6819053708439897698
0.6690218661445309855  0.6820652173913043478
0.6690655688394885174  0.6822250639386189258
0.6690846355778112619  0.6823849104859335039
0.6692016044125617854  0.6825447570332480818
0.6693643945501247869  0.6827046035805626598
0.6696639757942525178  0.6828644501278772379
0.6697599451839935004  0.6830242966751918159
0.6700205801376547733  0.6831841432225063939
0.6701466875371075471  0.6833439897698209719
0.6701840445599231508  0.6835038363171355499
0.6702704996739315349  0.6836636828644501279
0.6703636936829654653  0.6838235294117647059
0.6707466923610699390  0.6839833759590792839
0.6707797989770358148  0.6841432225063938619
0.6707798548883056087  0.6843030690537084399
0.6710001886949052291  0.6844629156010230179
0.6713361742570871413  0.6846227621483375959
0.6713482586746023864  0.6847826086956521739
0.6718998108647830442  0.6849424552429667519
0.6723292915427501382  0.6851023017902813299
0.6723966077421591349  0.6852621483375959079
0.6729276526545872706  0.6854219948849104860
0.6730133210471412048  0.6855818414322250639
0.6731209137702616696  0.6857416879795396419
0.6733259189645895022  0.6859015345268542199
0.6734079762826377787  0.6860613810741687980
0.6734700380011919663  0.6862212276214833760
0.6734788365341001406  0.6863810741687979540
0.6735898802044220114  0.6865409207161125319
0.6741740511866360427  0.6867007672634271100
0.6743371816547016099  0.6868606138107416880
0.6744924111098993919  0.6870204603580562660
0.6744959051255268499  0.6871803069053708440
0.6744982148717919428  0.6873401534526854220
0.6746571180239906667  0.6875000000000000000
0.6747404357448363449  0.6876598465473145780
0.6749207012521182364  0.6878196930946291560
0.6751842944435403554  0.6879795396419437340
0.6752121254379095431  0.6881393861892583120
0.6755313683740407377  0.6882992327365728900
0.6756921275699610794  0.6884590792838874681
0.6757620216636446648  0.6886189258312020460
0.6761643723334226810  0.6887787723785166240
0.6763964465273564175  0.6889386189258312020
0.6764195116394451183  0.6890984654731457801
0.6766798436805011186  0.6892583120204603581
0.6769188622383460237  0.6894181585677749361
0.6770253348187433024  0.6895780051150895140
0.6770444749117276904  0.6897378516624040921
0.6770635616305297410  0.6898976982097186701
0.6773903393805566335  0.6900575447570332481
0.6774947247283019242  0.6902173913043478261
0.6775614789021785497  0.6903772378516624041
0.6778057656580438277  0.6905370843989769821
0.6779650246323171034  0.6906969309462915601
0.6782175543446733875  0.6908567774936061381
0.6782369295968794179  0.6910166240409207161
0.6782661926382375693  0.6911764705882352941
0.6783054790305354962  0.6913363171355498721
0.6785890507390132004  0.6914961636828644501
0.6786271148490675468  0.6916560102301790281
0.6788218005169008648  0.6918158567774936061
0.6788340451641777930  0.6919757033248081841
0.6790172150831042457  0.6921355498721227621
0.6799838593752761001  0.6922953964194373402
0.6802118072080355916  0.6924552429667519182
0.6802954361056248537  0.6926150895140664961
0.6807357967138505376  0.6927749360613810742
0.6809467460085756015  0.6929347826086956522
0.6810858128922742774  0.6930946291560102302
0.6813025452189841608  0.6932544757033248082
0.6814062124903311782  0.6934143222506393862
0.6815533152952773219  0.6935741687979539642
0.6816479413659456544  0.6937340153452685422
0.6817210083058701637  0.6938938618925831202
0.6817485720913435895  0.6940537084398976982
0.6818331282834526291  0.6942135549872122762
0.6819527584918794100  0.6943734015345268542
0.6819807422954228634  0.6945332480818414322
0.6822076476484320617  0.6946930946291560103
0.6824818354179237535  0.6948529411764705882
0.6825259628872827630  0.6950127877237851662
0.6826643048281668246  0.6951726342710997442
0.6827221299917286015  0.6953324808184143223
0.6827566071535215169  0.6954923273657289003
0.6834353481373956350  0.6956521739130434783
0.6835139686184231337  0.6958120204603580562
0.6838317757119900735  0.6959718670076726343
0.6842080900782302996  0.6961317135549872123
0.6843574903609968539  0.6962915601023017903
0.6847598468085645955  0.6964514066496163683
0.6847750819829304319  0.6966112531969309463
0.6848541093271260902  0.6967710997442455243
0.6849858133060293518  0.6969309462915601023
0.6854761381207669775  0.6970907928388746803
0.6854967285636584577  0.6972506393861892583
0.6857024164392242189  0.6974104859335038363
0.6860092415879525387  0.6975703324808184143
0.6860224703878522832  0.6977301790281329924
0.6860750213303545377  0.6978900255754475703
0.6864040677299880367  0.6980498721227621483
0.6864214093089239069  0.6982097186700767263
0.6867152557412184893  0.6983695652173913044
0.6868795825675272379  0.6985294117647058824
0.6869532972549068828  0.6986892583120204604
0.6871776606911845676  0.6988491048593350383
0.6874435759694089046  0.6990089514066496164
0.6876181185073340201  0.6991687979539641944
0.6878109046955796698  0.6993286445012787724
0.6879154142195376533  0.6994884910485933504
0.6887064705399621348  0.6996483375959079284
0.6888567781162925090  0.6998081841432225064
0.6891324008770157335  0.6999680306905370844
0.6894227035376764928  0.7001278772378516624
0.6894736883185494011  0.7002877237851662404
0.6895013830723813983  0.7004475703324808184
0.6896014385337280665  0.7006074168797953964
0.6897877638618462218  0.7007672634271099744
0.6898633632312170946  0.7009271099744245524
0.6901554223926933321  0.7010869565217391304
0.6903232903343219136  0.7012468030690537084
0.6903855728122659892  0.7014066496163682864
0.6904727334864412223  0.7015664961636828645
0.6907618270916720577  0.7017263427109974425
0.6908569092367108724  0.7018861892583120204
0.6910517000001091487  0.7020460358056265985
0.6911199555157418173  0.7022058823529411765
0.6914791660712689626  0.7023657289002557545
0.6915660644152827071  0.7025255754475703325
0.6915872300536373349  0.7026854219948849105
0.6916348536277287168  0.7028452685421994885
0.6917155985605035320  0.7030051150895140665
0.6919671678305734266  0.7031649616368286445
0.6920198082005874382  0.7033248081841432225
0.6922311822500408861  0.7034846547314578005
0.6922656814615857444  0.7036445012787723785
0.6923006442724170417  0.7038043478260869565
0.6925303177136799378  0.7039641943734015345
0.6926095417991898996  0.7041240409207161125
0.6928829698041033545  0.7042838874680306905
0.6929124030955204216  0.7044437340153452685
0.6929602969542717498  0.7046035805626598466
0.6931403806413375251  0.7047634271099744246
0.6932021157926856337  0.7049232736572890025
0.6932994669570502780  0.7050831202046035805
0.6936822019922573402  0.7052429667519181586
0.6937817937927974172  0.7054028132992327366
0.6938583817091266807  0.7055626598465473146
0.6939206921218425537  0.7057225063938618926
0.6939580851156024872  0.7058823529411764706
0.6942033609399364540  0.7060421994884910486
0.6942320239675033615  0.7062020460358056266
0.6948107414020656732  0.7063618925831202046
0.6949297595621611461  0.7065217391304347826
0.6957710348720234531  0.7066815856777493606
0.6959578863482082847  0.7068414322250639386
0.6963014768582787567  0.7070012787723785167
0.6964987225422560823  0.7071611253196930946
0.6965674392253607790  0.7073209718670076726
0.6966822634450555694  0.7074808184143222506
0.6967125995231091101  0.7076406649616368287
0.6970327330185441226  0.7078005115089514067
0.6970484108975181884  0.7079603580562659847
0.6972747114405303051  0.7081202046035805626
0.6974905374467943696  0.7082800511508951407
0.6975719287665254723  0.7084398976982097187
0.6975921098585203636  0.7085997442455242967
0.6976323320887905334  0.7087595907928388747
0.6979113409054130928  0.7089194373401534527
0.6985158243019674897  0.7090792838874680307
0.6985780854993862369  0.7092391304347826087
0.6986680522529912417  0.7093989769820971867
0.6988498433853828081  0.7095588235294117647
0.6989853335552389977  0.7097186700767263427
0.6990867426603143087  0.7098785166240409207
0.6992822136011065888  0.7100383631713554987
0.6994500181576654388  0.7101982097186700767
0.6995134291885978930  0.7103580562659846547
0.6995750897873464665  0.7105179028132992327
0.6995855732819739338  0.7106777493606138107
0.6998101631116190207  0.7108375959079283888
0.7000463038791362418  0.7109974424552429668
0.7000895706229202049  0.7111572890025575447
0.7003591596196131599  0.7113171355498721227
0.7007960798847369527  0.7114769820971867008
0.7008878303785666271  0.7116368286445012788
0.7009134623451757691  0.7117966751918158568
0.7009419801950497837  0.7119565217391304348
0.7010554752304706252  0.7121163682864450128
0.7010823233896274786  0.7122762148337595908
0.7011313088184515798  0.7124360613810741688
0.7011534621896658450  0.7125959079283887468
0.7016038481844076384  0.7127557544757033248
0.7017328581982287265  0.7129156010230179028
0.7017412446859953867  0.7130754475703324808
0.7017561964424785819  0.7132352941176470588
0.7019587159180175943  0.7133951406649616368
0.7020147449015758669  0.7135549872122762148
0.7021966138858850794  0.7137148337595907928
0.7028045431184103498  0.7138746803069053709
0.7028815190473332395  0.7140345268542199489
0.7029217721145437858  0.7141943734015345268
0.7029290276793692477  0.7143542199488491048
0.7029989022816108695  0.7145140664961636829
0.7032578175251367119  0.7146739130434782609
0.7034675789885035759  0.7148337595907928389
0.7041573606788361244  0.7149936061381074169
0.7041837523540650372  0.7151534526854219949
0.7042077908187272607  0.7153132992327365729
0.7042203840558296876  0.7154731457800511509
0.7044333588756039914  0.7156329923273657289
0.7047371628327443583  0.7157928388746803069
0.7049331840604063909  0.7159526854219948849
0.7049832208499129268  0.7161125319693094629
0.7050353367007445154  0.7162723785166240409
0.7050476473318115328  0.7164322250639386189
0.7051009455197031391  0.7165920716112531969
0.7052977647695024267  0.7167519181585677749
0.7053604794781570476  0.7169117647058823530
0.7055131435523704777  0.7170716112531969310
0.7056522205176231464  0.7172314578005115089
0.7056738791307156167  0.7173913043478260869
0.7057936478687881568  0.7175511508951406650
0.7060994545857715703  0.7177109974424552430
0.7062182689345292254  0.7178708439897698210
0.7063211767366324617  0.7180306905370843990
0.7065241433809938034  0.7181905370843989770
0.7066288814027082471  0.7183503836317135550
0.7068155538673649077  0.7185102301790281330
0.7070056412891139854  0.7186700767263427110
0.7070809791869611656  0.7188299232736572890
0.7072203359395333482  0.7189897698209718670
0.7074878268096810517  0.7191496163682864450
0.7076637544094566308  0.7193094629156010230
0.7077629927475884531  0.7194693094629156010
0.7079258954516279167  0.7196291560102301790
0.7080097098796570294  0.7197890025575447570
0.7080374411621949493  0.7199488491048593350
0.7080775929273466965  0.7201086956521739131
0.7081429694925287314  0.7202685421994884911
0.7082765422025350956  0.7204283887468030690
0.7086690575388406933  0.7205882352941176470
0.7088153743928925197  0.7207480818414322251
0.7090888342671918184  0.7209079283887468031
0.7091134936567072929  0.7210677749360613811
0.7095022366334456198  0.7212276214833759591
0.7095857471233978202  0.7213874680306905371
0.7098430629810475416  0.7215473145780051151
0.7099392914584246045  0.7217071611253196931
0.7099586615797424199  0.7218670076726342711
0.7099956691444836355  0.7220268542199488491
0.7101248501655967734  0.7221867007672634271
0.7101811858448401286  0.7223465473145780051
0.7102660768627543038  0.7225063938618925831
0.7103927401438038795  0.7226662404092071611
0.7105440368182763629  0.7228260869565217391
0.7107038703563789606  0.7229859335038363171
0.7107752901825550677  0.7231457800511508952
0.7107860117422097316  0.7233056265984654732
0.7110971319398624135  0.7234654731457800511
0.7112940259437845901  0.7236253196930946291
0.7113910835660956007  0.7237851662404092072
0.7114617782755408508  0.7239450127877237852
0.7114953128567197085  0.7241048593350383632
0.7115014027408102914  0.7242647058823529412
0.7115080578673616642  0.7244245524296675192
0.7118510594282110769  0.7245843989769820972
0.7118845906009463015  0.7247442455242966752
0.7119893754137481363  0.7249040920716112532
0.7120636954893696023  0.7250639386189258312
0.7121324449677502363  0.7252237851662404092
0.7121599098553200225  0.7253836317135549872
0.7122703728920123459  0.7255434782608695652
0.7123108535244633674  0.7257033248081841432
0.7124524600563691166  0.7258631713554987212
0.7125374330242107536  0.7260230179028132992
0.7125548896842404496  0.7261828644501278773
0.7125564413599334401  0.7263427109974424553
0.7127905293745342735  0.7265025575447570332
0.7128220288238505471  0.7266624040920716112
0.7133080486582124443  0.7268222506393861893
0.7134661457108326301  0.7269820971867007673
0.7135736688365526734  0.7271419437340153453
0.7138036074001781818  0.7273017902813299233
0.7138390985498432028  0.7274616368286445013
0.7138564476666903127  0.7276214833759590793
0.7138643547421715632  0.7277813299232736573
0.7141409324302990084  0.7279411764705882353
0.7142427978750078690  0.7281010230179028133
0.7142488410790786581  0.7282608695652173913
0.7143129325202450525  0.7284207161125319693
0.7143473937120897090  0.7285805626598465473
0.7143617994916507183  0.7287404092071611253
0.7144522857295760948  0.7289002557544757033
0.7145115071608603908  0.7290601023017902813
0.7147733939563646568  0.7292199488491048593
0.7151523966814237972  0.7293797953964194374
0.7152551601831976199  0.7295396419437340153
0.7153518994336338669  0.7296994884910485933
0.7154704842565067024  0.7298593350383631713
0.7156491843397644541  0.7300191815856777494
0.7156618335776990239  0.7301790281329923274
0.7156783876419089971  0.7303388746803069054
0.7157721286366416525  0.7304987212276214833
0.7161536766486351925  0.7306585677749360614
0.7161861412268812014  0.7308184143222506394
0.7162433395547893133  0.7309782608695652174
0.7163122787514750974  0.7311381074168797954
0.7164435880219146599  0.7312979539641943734
0.7165725599757364624  0.7314578005115089514
0.7166805691817836558  0.7316176470588235294
0.7171935752135828373  0.7317774936061381074
0.7173188739077660879  0.7319373401534526854
0.7173214216477840454  0.7320971867007672634
0.7174192596938205992  0.7322570332480818414
0.7175568920675388775  0.7324168797953964195
0.7175696456646592622  0.7325767263427109975
0.7175849512550446397  0.7327365728900255754
0.7178368317036781707  0.7328964194373401534
0.7181629667250484809  0.7330562659846547315
0.7184404299323647760  0.7332161125319693095
0.7186209570363248253  0.7333759590792838875
0.7187069883693932268  0.7335358056265984655
0.7188628114376664755  0.7336956521739130435
0.7191863225140653711  0.7338554987212276215
0.7192073169523803124  0.7340153452685421995
0.7192997677888365945  0.7341751918158567775
0.7194408601510199982  0.7343350383631713555
0.7195376241333632106  0.7344948849104859335
0.7196880868135865479  0.7346547314578005115
0.7197385270296756215  0.7348145780051150895
0.7197493890853293590  0.7349744245524296675
0.7199126768225574143  0.7351342710997442455
0.7200010077291686283  0.7352941176470588235
0.7202166764091298245  0.7354539641943734015
0.7202199529904525750  0.7356138107416879796
0.7203789512021040481  0.7357736572890025575
0.7205023852038640531  0.7359335038363171355
0.7206855560886973053  0.7360933503836317136
0.7209353524999141080  0.7362531969309462916
0.7209978712385463113  0.7364130434782608696
0.7210564156147480825  0.7365728900255754476
0.7212411597052866208  0.7367327365728900256
0.7214304200426217461  0.7368925831202046036
0.7215641953553251588  0.7370524296675191816
0.7215828176353576202  0.7372122762148337596
0.7216948477902751992  0.7373721227621483376
0.7220672666598356239  0.7375319693094629156
0.7221048363702908900  0.7376918158567774936
0.7221695856385314372  0.7378516624040920716
0.7222308935381176903  0.7380115089514066496
0.7222787625247425696  0.7381713554987212276
0.7224831617626762587  0.7383312020460358056
0.7226088625570627969  0.7384910485933503836
0.7230863681387452099  0.7386508951406649617
0.7232058387350382041  0.7388107416879795396
0.7232696986561926309  0.7389705882352941176
0.7235989560877372757  0.7391304347826086956
0.7236165973978200375  0.7392902813299232737
0.7237137168638439475  0.7394501278772378517
0.7240747238542499695  0.7396099744245524297
0.7243486959095333197  0.7397698209718670076
0.7244026391786680875  0.7399296675191815857
0.7244607478097790525  0.7400895140664961637
0.7245551898639373363  0.7402493606138107417
0.7246227345738842438  0.7404092071611253197
0.7248566474013158862  0.7405690537084398977
0.7250074688829797534  0.7407289002557544757
0.7252790268277340900  0.7408887468030690537
0.7253794372059340357  0.7410485933503836317
0.7254723849756705739  0.7412084398976982097
0.7255008282814346414  0.7413682864450127877
0.7255447786587344495  0.7415281329923273657
0.7257011247570788243  0.7416879795396419438
0.7257898597361198086  0.7418478260869565217
0.7258418276758020738  0.7420076726342710997
0.7259245178171289961  0.7421675191815856777
0.7259946705311179492  0.7423273657289002558
0.7260853949393955149  0.7424872122762148338
0.7262708578023635066  0.7426470588235294118
0.7263160377007358530  0.7428069053708439897
0.7271721628973780805  0.7429667519181585678
0.7272554749295698630  0.7431265984654731458
0.7275288959492151051  0.7432864450127877238
0.7277185647125884251  0.7434462915601023018
0.7277278897258948271  0.7436061381074168798
0.7278586382403581801  0.7437659846547314578
0.7280793056440319274  0.7439258312020460358
0.7281241836401474585  0.7440856777493606138
0.7283763810850949016  0.7442455242966751918
0.7284431095601918494  0.7444053708439897698
0.7286012165626484574  0.7445652173913043478
0.7286764598193703405  0.7447250639386189258
0.7287780224785477452  0.7448849104859335039
0.7288511291050665213  0.7450447570332480818
0.7288726700860123634  0.7452046035805626598
0.7288792645681401606  0.7453644501278772379
0.7297983135695565631  0.7455242966751918159
0.7299672649992981846  0.7456841432225063939
0.7300145107715015563  0.7458439897698209719
0.7300913292916300444  0.7460038363171355499
0.7302167420013956131  0.7461636828644501279
0.7304486693463719630  0.7463235294117647059
0.7307308318127136965  0.7464833759590792839
0.7310813555143119731  0.7466432225063938619
0.7311476677003327455  0.7468030690537084399
0.7311805045284035360  0.7469629156010230179
0.7322719598546978970  0.7471227621483375959
0.7324002240275443782  0.7472826086956521739
0.7325382854736021084  0.7474424552429667519
0.7326123410020363182  0.7476023017902813299
0.7326350036040628431  0.7477621483375959079
0.7332128358441037271  0.7479219948849104860
0.7334845811111325793  0.7480818414322250639
0.7335019049072082981  0.7482416879795396419
0.7336661289676047634  0.7484015345268542199
0.7337327966322030465  0.7485613810741687980
0.7347482140273089690  0.7487212276214833760
0.7353146612923387913  0.7488810741687979540
0.7353530718890173198  0.7490409207161125319
0.7356764079529919180  0.7492007672634271100
0.7360385392118873349  0.7493606138107416880
0.7362572868890267563  0.7495204603580562660
0.7364844058664909974  0.7496803069053708440
0.7367722536855934881  0.7498401534526854220
0.7369192749485513381  0.7500000000000000000
0.7372640626674299729  0.7501598465473145780
0.7374266520748191730  0.7503196930946291560
0.7375502303358350505  0.7504795396419437340
0.7376281893565270763  0.7506393861892583120
0.7378133821562836440  0.7507992327365728900
0.7381417363418018873  0.7509590792838874681
0.7382030941562350141  0.7511189258312020460
0.7384665371838583768  0.7512787723785166240
0.7385254254184429605  0.7514386189258312020
0.7393310695911968935  0.7515984654731457801
0.7395557829757987406  0.7517583120204603581
0.7395577804255605016  0.7519181585677749361
0.7395889869733531480  0.7520780051150895140
0.7396054226784644435  0.7522378516624040921
0.7396320549313605108  0.7523976982097186701
0.7399408615487017269  0.7525575447570332481
0.7399817554021299421  0.7527173913043478261
0.7400535916822417622  0.7528772378516624041
0.7400795391549515132  0.7530370843989769821
0.7401935006627475104  0.7531969309462915601
0.7402528507035107562  0.7533567774936061381
0.7405393026820725049  0.7535166240409207161
0.7406682500102932856  0.7536764705882352941
0.7412499082396870569  0.7538363171355498721
0.7412698318717060251  0.7539961636828644501
0.7415892953904577186  0.7541560102301790281
0.7417537380867133920  0.7543158567774936061
0.7418753462648783578  0.7544757033248081841
0.7419146700686143513  0.7546355498721227621
0.7421239346077023540  0.7547953964194373402
0.7422727213628280122  0.7549552429667519182
0.7423222175536224762  0.7551150895140664961
0.7425936129498449472  0.7552749360613810742
0.7425982155883521169  0.7554347826086956522
0.7432336619457572870  0.7555946291560102302
0.7432439394991905312  0.7557544757033248082
0.7434882560990350252  0.7559143222506393862
0.7438211139462193971  0.7560741687979539642
0.7439003175798664566  0.7562340153452685422
0.7439707303689838585  0.7563938618925831202
0.7443801144536273192  0.7565537084398976982
0.7444992829657018354  0.7567135549872122762
0.7450281230705658858  0.7568734015345268542
0.7450939849296397101  0.7570332480818414322
0.7451347826453392639  0.7571930946291560103
0.7458721264220664717  0.7573529411764705882
0.7460723281388333557  0.7575127877237851662
0.7461927168796307057  0.7576726342710997442
0.7462019341993714193  0.7578324808184143223
0.7466046668636086428  0.7579923273657289003
0.7467874822886217266  0.7581521739130434783
0.7470934820841521796  0.7583120204603580562
0.7471055056319292406  0.7584718670076726343
0.7472495168819586061  0.7586317135549872123
0.7473147330080527459  0.7587915601023017903
0.7477184377588505914  0.7589514066496163683
0.7483716620305220356  0.7591112531969309463
0.7484231753768745036  0.7592710997442455243
0.7486059791605824400  0.7594309462915601023
0.7491793014545748270  0.7595907928388746803
0.7493269108079862553  0.7597506393861892583
0.7495706580384146953  0.7599104859335038363
0.7498851928624460446  0.7600703324808184143
0.7500861725677791121  0.7602301790281329924
0.7501536321038109251  0.7603900255754475703
0.7503250265914802943  0.7605498721227621483
0.7503668431323565063  0.7607097186700767263
0.7504066972465830708  0.7608695652173913044
0.7508212356893415933  0.7610294117647058824
0.7508622676571381928  0.7611892583120204604
0.7509337347159515155  0.7613491048593350383
0.7509962992149702168  0.7615089514066496164
0.7511755914947593532  0.7616687979539641944
0.7513285723860352226  0.7618286445012787724
0.7513700290596924362  0.7619884910485933504
0.7514453726255226469  0.7621483375959079284
0.7518010955511557765  0.7623081841432225064
0.7519450971045693455  0.7624680306905370844
0.7522291684669666623  0.7626278772378516624
0.7525904972649700226  0.7627877237851662404
0.7530643658450303090  0.7629475703324808184
0.7532064990503667599  0.7631074168797953964
0.7532675613327251785  0.7632672634271099744
0.7533445702369547079  0.7634271099744245524
0.7536343834515251490  0.7635869565217391304
0.7537067361795297888  0.7637468030690537084
0.7538027913720959306  0.7639066496163682864
0.7538739712865401117  0.7640664961636828645
0.7538936310121702233  0.7642263427109974425
0.7540492071893134506  0.7643861892583120204
0.7540781158687038671  0.7645460358056265985
0.7540941479046850113  0.7647058823529411765
0.7543190791346054554  0.7648657289002557545
0.7545314126770556960  0.7650255754475703325
0.7549452371433471390  0.7651854219948849105
0.7550014052702471242  0.7653452685421994885
0.7550038370518730866  0.7655051150895140665
0.7551987841513655579  0.7656649616368286445
0.7553776011226686792  0.7658248081841432225
0.7560452402519809361  0.7659846547314578005
0.7565214351345596417  0.7661445012787723785
0.7565469198328971553  0.7663043478260869565
0.7566236128365637357  0.7664641943734015345
0.7568448996151833319  0.7666240409207161125
0.7569775414182459697  0.7667838874680306905
0.7570925183172252246  0.7669437340153452685
0.7571392889353339803  0.7671035805626598466
0.7577168722564510084  0.7672634271099744246
0.7577194486320259410  0.7674232736572890025
0.7580461641892528304  0.7675831202046035805
0.7581724510427234227  0.7677429667519181586
0.7581924296011703795  0.7679028132992327366
0.7582259570413777774  0.7680626598465473146
0.7582401279924358423  0.7682225063938618926
0.7584463835683960262  0.7683823529411764706
0.7585043442888974385  0.7685421994884910486
0.7586867516379235534  0.7687020460358056266
0.7589178815568167832  0.7688618925831202046
0.7591379655760332614  0.7690217391304347826
0.7591989652593094458  0.7691815856777493606
0.7594476649698239395  0.7693414322250639386
0.7597074073606994614  0.7695012787723785167
0.7597434808639882839  0.7696611253196930946
0.7599982083407349692  0.7698209718670076726
0.7599991879294444921  0.7699808184143222506
0.7604819296368023377  0.7701406649616368287
0.7605643547122206751  0.7703005115089514067
0.7606036799769358111  0.7704603580562659847
0.7606794736185730996  0.7706202046035805626
0.7606899291679152010  0.7707800511508951407
0.7608546469309480549  0.7709398976982097187
0.7610344865782296105  0.7710997442455242967
0.7611173312106826009  0.7712595907928388747
0.7613985886778310867  0.7714194373401534527
0.7616342293455883557  0.7715792838874680307
0.7616938497815580575  0.7717391304347826087
0.7619644676266795826  0.7718989769820971867
0.7621368840408744417  0.7720588235294117647
0.7621512763534060919  0.7722186700767263427
0.7622102236007036328  0.7723785166240409207
0.7622639987446598496  0.7725383631713554987
0.7623573594848954270  0.7726982097186700767
0.7624495648804838535  0.7728580562659846547
0.7626780111925974297  0.7730179028132992327
0.7627880996588220340  0.7731777493606138107
0.7631483097067860780  0.7733375959079283888
0.7632863200118798930  0.7734974424552429668
0.7634069381865735187  0.7736572890025575447
0.7635281504861902442  0.7738171355498721227
0.7635770897229641857  0.7739769820971867008
0.7636267620335182262  0.7741368286445012788
0.7636626088175897796  0.7742966751918158568
0.7637965982618294970  0.7744565217391304348
0.7638586378160561571  0.7746163682864450128
0.7640317758044007530  0.7747762148337595908
0.7640987968467528399  0.7749360613810741688
0.7645114697878335246  0.7750959079283887468
0.7647025437412674183  0.7752557544757033248
0.7648446579442832811  0.7754156010230179028
0.7649839525931087465  0.7755754475703324808
0.7651121877800139099  0.7757352941176470588
0.7651171397544755321  0.7758951406649616368
0.7654520767512750535  0.7760549872122762148
0.7655086892628484503  0.7762148337595907928
0.7656076746079863472  0.7763746803069053709
0.7657419831406713025  0.7765345268542199489
0.7658884936372362071  0.7766943734015345268
0.7658975216230014694  0.7768542199488491048
0.7660829385468685457  0.7770140664961636829
0.7662104879762672953  0.7771739130434782609
0.7663718196002792693  0.7773337595907928389
0.7664642814888644567  0.7774936061381074169
0.7665128344465206989  0.7776534526854219949
0.7667187683869428700  0.7778132992327365729
0.7667573880866185282  0.7779731457800511509
0.7669702251754858543  0.7781329923273657289
0.7669874076771484297  0.7782928388746803069
0.7672292348546938187  0.7784526854219948849
0.7672460239894335115  0.7786125319693094629
0.7673033267593654916  0.7787723785166240409
0.7673896510542610105  0.7789322250639386189
0.7674464752195899789  0.7790920716112531969
0.7675011957569883462  0.7792519181585677749
0.7676981847062612476  0.7794117647058823530
0.7677430085885265617  0.7795716112531969310
0.7678104174978183118  0.7797314578005115089
0.7678297371470282638  0.7798913043478260869
0.7681161638101478832  0.7800511508951406650
0.7685323912212456850  0.7802109974424552430
0.7685929920410085838  0.7803708439897698210
0.7689049339424039957  0.7805306905370843990
0.7689525448928001838  0.7806905370843989770
0.7689748781853557236  0.7808503836317135550
0.7691059857151891970  0.7810102301790281330
0.7691199766088349109  0.7811700767263427110
0.7693578456875385428  0.7813299232736572890
0.7695003356583177763  0.7814897698209718670
0.7695559530711541607  0.7816496163682864450
0.7702175467032284687  0.7818094629156010230
0.7702304857083981354  0.7819693094629156010
0.7703284781800025614  0.7821291560102301790
0.7704987239966083466  0.7822890025575447570
0.7705400946245385630  0.7824488491048593350
0.7705629606153857112  0.7826086956521739131
0.7705900775515124392  0.7827685421994884911
0.7713328051372731473  0.7829283887468030690
0.7713782451810821486  0.7830882352941176470
0.7714482735148176365  0.7832480818414322251
0.7714630238270646717  0.7834079283887468031
0.7716179435083340479  0.7835677749360613811
0.7717591442329143037  0.7837276214833759591
0.7720165602640888905  0.7838874680306905371
0.7724739723662830074  0.7840473145780051151
0.7725309677336440104  0.7842071611253196931
0.7727227244201694127  0.7843670076726342711
0.7727811899772995950  0.7845268542199488491
0.7729299092155208665  0.7846867007672634271
0.7729387544161462169  0.7848465473145780051
0.7734372919312647687  0.7850063938618925831
0.7735698348715877901  0.7851662404092071611
0.7736015876914332439  0.7853260869565217391
0.7736056405497732349  0.7854859335038363171
0.7736569013558906168  0.7856457800511508952
0.7737487305333908943  0.7858056265984654732
0.7738383114351298479  0.7859654731457800511
0.7739923023930898531  0.7861253196930946291
0.7741468466281202048  0.7862851662404092072
0.7741701139432369277  0.7864450127877237852
0.7742088633595189045  0.7866048593350383632
0.7743269186261710355  0.7867647058823529412
0.7745185545064389409  0.7869245524296675192
0.7746901051904199436  0.7870843989769820972
0.7749213779254868425  0.7872442455242966752
0.7751999730406395920  0.7874040920716112532
0.7752831292302533688  0.7875639386189258312
0.7754862214001893732  0.7877237851662404092
0.7756153703221253185  0.7878836317135549872
0.7756487821521209451  0.7880434782608695652
0.7762215343200198710  0.7882033248081841432
0.7763013204489578381  0.7883631713554987212
0.7765625266593284382  0.7885230179028132992
0.7766719730521758458  0.7886828644501278773
0.7771342189138398106  0.7888427109974424553
0.7771827490057436581  0.7890025575447570332
0.7772107406060457242  0.7891624040920716112
0.7776530960472005656  0.7893222506393861893
0.7776818815724813836  0.7894820971867007673
0.7778108005598437416  0.7896419437340153453
0.7779018094329511275  0.7898017902813299233
0.7779515927633385937  0.7899616368286445013
0.7779596595028247207  0.7901214833759590793
0.7783264799338314067  0.7902813299232736573
0.7792734176718059460  0.7904411764705882353
0.7796216479673437004  0.7906010230179028133
0.7796680213311159198  0.7907608695652173913
0.7799755381453666336  0.7909207161125319693
0.7800128455226896203  0.7910805626598465473
0.7800384499726209614  0.7912404092071611253
0.7803927591337624058  0.7914002557544757033
0.7806850025931038600  0.7915601023017902813
0.7807375269845023831  0.7917199488491048593
0.7808801621378526557  0.7918797953964194374
0.7811199611326179946  0.7920396419437340153
0.7812166444160822176  0.7921994884910485933
0.7813424227123018573  0.7923593350383631713
0.7814456283709066951  0.7925191815856777494
0.7816661343231448913  0.7926790281329923274
0.7817994326939872453  0.7928388746803069054
0.7818753950243049941  0.7929987212276214833
0.7823492613877406818  0.7931585677749360614
0.7825976602028952177  0.7933184143222506394
0.7828051466092696832  0.7934782608695652174
0.7828068488217467055  0.7936381074168797954
0.7831482986384426335  0.7937979539641943734
0.7831813493683021936  0.7939578005115089514
0.7832090447226449728  0.7941176470588235294
0.7832831317315094703  0.7942774936061381074
0.7836090661543452867  0.7944373401534526854
0.7838484862436986690  0.7945971867007672634
0.7840674488373000602  0.7947570332480818414
0.7841835702601045282  0.7949168797953964195
0.7842483335920518083  0.7950767263427109975
0.7842853900293288701  0.7952365728900255754
0.7845339114647990431  0.7953964194373401534
0.7846494578329057271  0.7955562659846547315
0.7847910925839353234  0.7957161125319693095
0.7850160780467173275  0.7958759590792838875
0.7850429441361161581  0.7960358056265984655
0.7852382008462333259  0.7961956521739130435
0.7853109307761808015  0.7963554987212276215
0.7854566345644313687  0.7965153452685421995
0.7854972681773482073  0.7966751918158567775
0.7855794340986889527  0.7968350383631713555
0.7855831954392020225  0.7969948849104859335
0.7857765090071080132  0.7971547314578005115
0.7858004489418918604  0.7973145780051150895
0.7859421512449835124  0.7974744245524296675
0.7862550836303073523  0.7976342710997442455
0.7863617270124881681  0.7977941176470588235
0.7863938996829022612  0.7979539641943734015
0.7872703692415013306  0.7981138107416879796
0.7882007933670845107  0.7982736572890025575
0.7883933328306337943  0.7984335038363171355
0.7884074474385782826  0.7985933503836317136
0.7884561980454925811  0.7987531969309462916
0.7887866750719193950  0.7989130434782608696
0.7888364141488803927  0.7990728900255754476
0.7891119104605356232  0.7992327365728900256
0.7891274324339438756  0.7993925831202046036
0.7891657552846572360  0.7995524296675191816
0.7894528440688559302  0.7997122762148337596
0.7895441159876317543  0.7998721227621483376
0.7896824182121481416  0.8000319693094629156
0.7898257684263939164  0.8001918158567774936
0.7898636014994648384  0.8003516624040920716
0.7898869956359520026  0.8005115089514066496
0.7900613338563413833  0.8006713554987212276
0.7902630400608785978  0.8008312020460358056
0.7903719984556142440  0.8009910485933503836
0.7905663487131174458  0.8011508951406649617
0.7909312851176358632  0.8013107416879795396
0.7909447601128037712  0.8014705882352941176
0.7910672477896784632  0.8016304347826086956
0.7910852229780044070  0.8017902813299232737
0.7912263383200744729  0.8019501278772378517
0.7913537930411824057  0.8021099744245524297
0.7917353473091813276  0.8022698209718670076
0.7918721132966148300  0.8024296675191815857
0.7920417612416190371  0.8025895140664961637
0.7921579105425236934  0.8027493606138107417
0.7923255046622709569  0.8029092071611253197
0.7925328482635495545  0.8030690537084398977
0.7926240105673134981  0.8032289002557544757
0.7930777020547536330  0.8033887468030690537
0.7932592459676305481  0.8035485933503836317
0.7933290085938569113  0.8037084398976982097
0.7934157886194446586  0.8038682864450127877
0.7935627730185749696  0.8040281329923273657
0.7937031332844051501  0.8041879795396419438
0.7943629804671614063  0.8043478260869565217
0.7943645647519388423  0.8045076726342710997
0.7943650751391398406  0.8046675191815856777
0.7944427922630467190  0.8048273657289002558
0.7944780092713854387  0.8049872122762148338
0.7945828670401911665  0.8051470588235294118
0.7945856087333427706  0.8053069053708439897
0.7945947066483514378  0.8054667519181585678
0.7946247597723262603  0.8056265984654731458
0.7947107455270059494  0.8057864450127877238
0.7948893593755943734  0.8059462915601023018
0.7951370533565268620  0.8061061381074168798
0.7955016549414672004  0.8062659846547314578
0.7955528431237551174  0.8064258312020460358
0.7955977623819374267  0.8065856777493606138
0.7958628322696045972  0.8067455242966751918
0.7961395494900319687  0.8069053708439897698
0.7962257638152406640  0.8070652173913043478
0.7963148809368614391  0.8072250639386189258
0.7964068508123585792  0.8073849104859335039
0.7964812710906573595  0.8075447570332480818
0.7965056171715468303  0.8077046035805626598
0.7966217688630211032  0.8078644501278772379
0.7968196598452482605  0.8080242966751918159
0.7968314423942751192  0.8081841432225063939
0.7968614210297374578  0.8083439897698209719
0.7971951978051264078  0.8085038363171355499
0.7973646544981175639  0.8086636828644501279
0.7973888362885948062  0.8088235294117647059
0.7975959094910823770  0.8089833759590792839
0.7976256684035885770  0.8091432225063938619
0.7977060882300587049  0.8093030690537084399
0.7977154272277554290  0.8094629156010230179
0.7977310288605955952  0.8096227621483375959
0.7980944353628181148  0.8097826086956521739
0.7983588438820110227  0.8099424552429667519
0.7984194135984276294  0.8101023017902813299
0.7984410498187950783  0.8102621483375959079
0.7987831107791317876  0.8104219948849104860
0.7987848892613187294  0.8105818414322250639
0.7988055427572991811  0.8107416879795396419
0.7989709623004030147  0.8109015345268542199
0.7989726075969844622  0.8110613810741687980
0.7990164284854142773  0.8112212276214833760
0.7990586631014131128  0.8113810741687979540
0.7991555350560711026  0.8115409207161125319
0.7992804025081777926  0.8117007672634271100
0.7993069994695924921  0.8118606138107416880
0.7993281783067014773  0.8120204603580562660
0.7996662964937521892  0.8121803069053708440
0.7996890924588048308  0.8123401534526854220
0.7998440006760904751  0.8125000000000000000
0.7998940133937432490  0.8126598465473145780
0.8004154827126939341  0.8128196930946291560
0.8004306493518215537  0.8129795396419437340
0.8004509972975896341  0.8131393861892583120
0.8009344260860539023  0.8132992327365728900
0.8010887957933346502  0.8134590792838874681
0.8014303193653663165  0.8136189258312020460
0.8017281818543999630  0.8137787723785166240
0.8021827520168882685  0.8139386189258312020
0.8022641734849831127  0.8140984654731457801
0.8024648693234885427  0.8142583120204603581
0.8024699115511939020  0.8144181585677749361
0.8025149918284695996  0.8145780051150895140
0.8025911408143507846  0.8147378516624040921
0.8028951852375832617  0.8148976982097186701
0.8028952133453572882  0.8150575447570332481
0.8029358992259901442  0.8152173913043478261
0.8029928762716633261  0.8153772378516624041
0.8030489287938126522  0.8155370843989769821
0.8035026697143801866  0.8156969309462915601
0.8037421673103721454  0.8158567774936061381
0.8038477147807008824  0.8160166240409207161
0.8040081239329679981  0.8161764705882352941
0.8040625808696375340  0.8163363171355498721
0.8041052251450836061  0.8164961636828644501
0.8042678795744705982  0.8166560102301790281
0.8043493734762791820  0.8168158567774936061
0.8045704236466285436  0.8169757033248081841
0.8046078016273241205  0.8171355498721227621
0.8048246242710933881  0.8172953964194373402
0.8048393722247831429  0.8174552429667519182
0.8049696290370945721  0.8176150895140664961
0.8054367218849689680  0.8177749360613810742
0.8054449730467125909  0.8179347826086956522
0.8056193438855005550  0.8180946291560102302
0.8056944915259876942  0.8182544757033248082
0.8065404163614266591  0.8184143222506393862
0.8066306887507013124  0.8185741687979539642
0.8067755474626305132  0.8187340153452685422
0.8069692604282470413  0.8188938618925831202
0.8070108158800184001  0.8190537084398976982
0.8075882745781332386  0.8192135549872122762
0.8075928128536704925  0.8193734015345268542
0.8076486863773588154  0.8195332480818414322
0.8076840250106507284  0.8196930946291560103
0.8076912692001726163  0.8198529411764705882
0.8077113062035718943  0.8200127877237851662
0.8079398186844089799  0.8201726342710997442
0.8081951362128601083  0.8203324808184143223
0.8082921809206948349  0.8204923273657289003
0.8083693270583781422  0.8206521739130434783
0.8085444788909879380  0.8208120204603580562
0.8088631074857745569  0.8209718670076726343
0.8093359120784988269  0.8211317135549872123
0.8093511499998588007  0.8212915601023017903
0.8097167029872119524  0.8214514066496163683
0.8100423845777159611  0.8216112531969309463
0.8102890930831566941  0.8217710997442455243
0.8104252136909639561  0.8219309462915601023
0.8104796929556782249  0.8220907928388746803
0.8105159917042079764  0.8222506393861892583
0.8105426015082659428  0.8224104859335038363
0.8108076163644447384  0.8225703324808184143
0.8108591036454764090  0.8227301790281329924
0.8109051616101812254  0.8228900255754475703
0.8109088679954119306  0.8230498721227621483
0.8115157253144328877  0.8232097186700767263
0.8115587838250212203  0.8233695652173913044
0.8116392105855623005  0.8235294117647058824
0.8118629890273577850  0.8236892583120204604
0.8120031483094053519  0.8238491048593350383
0.8120275072003897957  0.8240089514066496164
0.8121873559416388821  0.8241687979539641944
0.8124745590095080690  0.8243286445012787724
0.8127263672235825494  0.8244884910485933504
0.8127357394388226211  0.8246483375959079284
0.8128957279180778589  0.8248081841432225064
0.8133642690082583884  0.8249680306905370844
0.8136352250234405728  0.8251278772378516624
0.8136909293916837344  0.8252877237851662404
0.8137483295349879788  0.8254475703324808184
0.8139609158550346590  0.8256074168797953964
0.8140567439938065156  0.8257672634271099744
0.8143264380647151524  0.8259271099744245524
0.8144968567099081621  0.8260869565217391304
0.8146313910601407071  0.8262468030690537084
0.8148724430731492218  0.8264066496163682864
0.8153486180146595282  0.8265664961636828645
0.8158331461261763309  0.8267263427109974425
0.8159250685443694199  0.8268861892583120204
0.8160079611520008054  0.8270460358056265985
0.8160883500724936223  0.8272058823529411765
0.8161009372501806759  0.8273657289002557545
0.8162226774926624699  0.8275255754475703325
0.8162995655842786684  0.8276854219948849105
0.8165062331591894338  0.8278452685421994885
0.8166958802982547777  0.8280051150895140665
0.8167953011047647948  0.8281649616368286445
0.8168512398654732798  0.8283248081841432225
0.8169393304487041499  0.8284846547314578005
0.8170413893025400313  0.8286445012787723785
0.8172697263705057896  0.8288043478260869565
0.8172717883710175152  0.8289641943734015345
0.8176545410563121137  0.8291240409207161125
0.8177209105878978686  0.8292838874680306905
0.8177379534011348274  0.8294437340153452685
0.8179522609890686533  0.8296035805626598466
0.8181071018024444073  0.8297634271099744246
0.8185295723512716474  0.8299232736572890025
0.8186567205093131632  0.8300831202046035805
0.8189318029759506036  0.8302429667519181586
0.8190545303002991068  0.8304028132992327366
0.8191195059286180708  0.8305626598465473146
0.8191693939354314030  0.8307225063938618926
0.8194995469111394668  0.8308823529411764706
0.8195486033254586545  0.8310421994884910486
0.8195822231278853620  0.8312020460358056266
0.8197483620971004357  0.8313618925831202046
0.8198331018849826259  0.8315217391304347826
0.8203975738931633064  0.8316815856777493606
0.8204157467675548770  0.8318414322250639386
0.8204524525383496037  0.8320012787723785167
0.8207754860795165299  0.8321611253196930946
0.8208210738926296814  0.8323209718670076726
0.8209830445480247662  0.8324808184143222506
0.8214575944183324944  0.8326406649616368287
0.8214761733254622831  0.8328005115089514067
0.8219640644665317066  0.8329603580562659847
0.8219715203405185844  0.8331202046035805626
0.8219745758733025626  0.8332800511508951407
0.8222311545199271508  0.8334398976982097187
0.8224690801722379717  0.8335997442455242967
0.8227110060825538165  0.8337595907928388747
0.8228713809724285885  0.8339194373401534527
0.8228760342225790737  0.8340792838874680307
0.8231227962875148807  0.8342391304347826087
0.8232391921564046548  0.8343989769820971867
0.8233036613285586792  0.8345588235294117647
0.8235197191238306827  0.8347186700767263427
0.8235873276286204254  0.8348785166240409207
0.8240103808364341111  0.8350383631713554987
0.8243539436380942515  0.8351982097186700767
0.8246527108078177318  0.8353580562659846547
0.8246974507328157178  0.8355179028132992327
0.8247201468123534940  0.8356777493606138107
0.8247384262096736816  0.8358375959079283888
0.8249191927008864653  0.8359974424552429668
0.8249486922425266416  0.8361572890025575447
0.8249598908439207416  0.8363171355498721227
0.8250960557128748590  0.8364769820971867008
0.8253819562052613855  0.8366368286445012788
0.8255699282860092515  0.8367966751918158568
0.8256232866687014490  0.8369565217391304348
0.8256514620527017911  0.8371163682864450128
0.8259978717023365942  0.8372762148337595908
0.8260050810139726175  0.8374360613810741688
0.8261454604973086394  0.8375959079283887468
0.8262156963787234350  0.8377557544757033248
0.8267233019156076113  0.8379156010230179028
0.8269902659275498853  0.8380754475703324808
0.8271405809269130373  0.8382352941176470588
0.8272281000292523001  0.8383951406649616368
0.8273535693773480437  0.8385549872122762148
0.8274872798899223264  0.8387148337595907928
0.8275262813693315541  0.8388746803069053709
0.8275581577637691141  0.8390345268542199489
0.8276789036274829197  0.8391943734015345268
0.8277604798003652096  0.8393542199488491048
0.8279063202810139737  0.8395140664961636829
0.8279350970963436789  0.8396739130434782609
0.8279409411012384621  0.8398337595907928389
0.8280478594895522582  0.8399936061381074169
0.8280576218287989025  0.8401534526854219949
0.8282435899150504392  0.8403132992327365729
0.8284469887831459972  0.8404731457800511509
0.8286560021561138970  0.8406329923273657289
0.8287391760960138380  0.8407928388746803069
0.8288975153923325582  0.8409526854219948849
0.8291089369604106934  0.8411125319693094629
0.8291652538732349025  0.8412723785166240409
0.8293037417488832004  0.8414322250639386189
0.8294133567745334291  0.8415920716112531969
0.8295305496071613598  0.8417519181585677749
0.8296499441066454616  0.8419117647058823530
0.8297517825580639597  0.8420716112531969310
0.8301905752767509447  0.8422314578005115089
0.8304609755100627100  0.8423913043478260869
0.8308408480077899337  0.8425511508951406650
0.8308496335992763107  0.8427109974424552430
0.8311032153874754314  0.8428708439897698210
0.8313770736281920405  0.8430306905370843990
0.8314065366380890435  0.8431905370843989770
0.8314504872632731905  0.8433503836317135550
0.8315052208114465882  0.8435102301790281330
0.8315239914003165438  0.8436700767263427110
0.8318158895834974301  0.8438299232736572890
0.8322724498890679151  0.8439897698209718670
0.8323965069902306081  0.8441496163682864450
0.8327096211059074021  0.8443094629156010230
0.8327606445104817602  0.8444693094629156010
0.8327941565753528580  0.8446291560102301790
0.8330449063866807195  0.8447890025575447570
0.8330950958173054408  0.8449488491048593350
0.8331876444312742465  0.8451086956521739131
0.8339309819927143552  0.8452685421994884911
0.8339478714630575381  0.8454283887468030690
0.8339578621945158980  0.8455882352941176470
0.8345393367638933343  0.8457480818414322251
0.8347227512707334204  0.8459079283887468031
0.8349835347270361671  0.8460677749360613811
0.8350297434000250711  0.8462276214833759591
0.8355894926875173852  0.8463874680306905371
0.8357332496400967024  0.8465473145780051151
0.8358913760526048670  0.8467071611253196931
0.8359225668453850827  0.8468670076726342711
0.8362632505725992864  0.8470268542199488491
0.8363722074010055963  0.8471867007672634271
0.8365027976297483497  0.8473465473145780051
0.8367507121804712030  0.8475063938618925831
0.8372245677497763720  0.8476662404092071611
0.8373592351810648664  0.8478260869565217391
0.8377258991051737429  0.8479859335038363171
0.8379018784535602904  0.8481457800511508952
0.8379395929824480734  0.8483056265984654732
0.8383639352998142220  0.8484654731457800511
0.8383879668446435914  0.8486253196930946291
0.8385249032136160363  0.8487851662404092072
0.8385948167322597017  0.8489450127877237852
0.8386770503927422201  0.8491048593350383632
0.8386815547181818842  0.8492647058823529412
0.8387249697522106416  0.8494245524296675192
0.8387292996127738347  0.8495843989769820972
0.8388841369765496098  0.8497442455242966752
0.8390342941586588566  0.8499040920716112532
0.8392162209654828820  0.8500639386189258312
0.8392937939167016425  0.8502237851662404092
0.8393787647330407416  0.8503836317135549872
0.8394021220478227726  0.8505434782608695652
0.8398416433425981572  0.8507033248081841432
0.8398729647804315166  0.8508631713554987212
0.8399145727596083506  0.8510230179028132992
0.8399447389412734548  0.8511828644501278773
0.8402002097116605298  0.8513427109974424553
0.8403049871092001203  0.8515025575447570332
0.8406569660904894273  0.8516624040920716112
0.8410170128108965171  0.8518222506393861893
0.8411511558326246057  0.8519820971867007673
0.8412830480605845703  0.8521419437340153453
0.8413330079960750512  0.8523017902813299233
0.8413437979086010700  0.8524616368286445013
0.8414203583126450535  0.8526214833759590793
0.8414610466479335890  0.8527813299232736573
0.8417985733160565859  0.8529411764705882353
0.8421314639593078261  0.8531010230179028133
0.8422695245300770091  0.8532608695652173913
0.8430383357067906431  0.8534207161125319693
0.8430736967588246702  0.8535805626598465473
0.8430846580599196226  0.8537404092071611253
0.8431536315132098205  0.8539002557544757033
0.8433980937977449725  0.8540601023017902813
0.8438182570374480916  0.8542199488491048593
0.8440124231079448546  0.8543797953964194374
0.8441101876362346036  0.8545396419437340153
0.8441664847701353196  0.8546994884910485933
0.8442116264059312790  0.8548593350383631713
0.8444145378688534485  0.8550191815856777494
0.8445570737119920196  0.8551790281329923274
0.8447529160975338071  0.8553388746803069054
0.8449662305630985655  0.8554987212276214833
0.8449977789528633756  0.8556585677749360614
0.8450620752444663020  0.8558184143222506394
0.8451026915730331725  0.8559782608695652174
0.8451098952404176031  0.8561381074168797954
0.8457384205844184173  0.8562979539641943734
0.8459739754775444161  0.8564578005115089514
0.8461701554402236404  0.8566176470588235294
0.8463437852887623615  0.8567774936061381074
0.8463668809766866549  0.8569373401534526854
0.8464550426908984105  0.8570971867007672634
0.8470440065902632416  0.8572570332480818414
0.8471498040733977453  0.8574168797953964195
0.8472609885596635639  0.8575767263427109975
0.8473362051770062951  0.8577365728900255754
0.8474406891069827579  0.8578964194373401534
0.8475933344328190982  0.8580562659846547315
0.8477091440460641996  0.8582161125319693095
0.8478105563315201429  0.8583759590792838875
0.8484183408184632173  0.8585358056265984655
0.8486035822085862819  0.8586956521739130435
0.8486953947568388580  0.8588554987212276215
0.8489755768732116273  0.8590153452685421995
0.8490352786672872348  0.8591751918158567775
0.8492580953499196528  0.8593350383631713555
0.8495594710108009834  0.8594948849104859335
0.8498798960379284433  0.8596547314578005115
0.8501543456701073185  0.8598145780051150895
0.8502041936281780585  0.8599744245524296675
0.8503618081187515294  0.8601342710997442455
0.8503906379671460759  0.8602941176470588235
0.8504962721941092246  0.8604539641943734015
0.8509611837815045453  0.8606138107416879796
0.8513043754587171698  0.8607736572890025575
0.8514833766677117754  0.8609335038363171355
0.8515668743335171651  0.8610933503836317136
0.8516067548561588113  0.8612531969309462916
0.8517539220779586070  0.8614130434782608696
0.8517765427033422767  0.8615728900255754476
0.8517781463051972495  0.8617327365728900256
0.8519244063305287034  0.8618925831202046036
0.8519504952662758849  0.8620524296675191816
0.8522324584457101100  0.8622122762148337596
0.8523460165338600073  0.8623721227621483376
0.8525847882627693425  0.8625319693094629156
0.8526176169672506124  0.8626918158567774936
0.8526285763087391541  0.8628516624040920716
0.8527412859934619740  0.8630115089514066496
0.8528703813534415399  0.8631713554987212276
0.8530940720060393512  0.8633312020460358056
0.8531069755075037533  0.8634910485933503836
0.8531170726024650582  0.8636508951406649617
0.8537886674457465993  0.8638107416879795396
0.8543518645912063731  0.8639705882352941176
0.8543667319382875709  0.8641304347826086956
0.8546696089861932312  0.8642902813299232737
0.8550995083684430817  0.8644501278772378517
0.8556306286340897718  0.8646099744245524297
0.8557885672073096066  0.8647698209718670076
0.8559027739600376990  0.8649296675191815857
0.8559571730221845960  0.8650895140664961637
0.8559602728230439182  0.8652493606138107417
0.8560634268474454827  0.8654092071611253197
0.8562472176690988487  0.8655690537084398977
0.8567368897929730414  0.8657289002557544757
0.8569111011054985302  0.8658887468030690537
0.8573078166058039515  0.8660485933503836317
0.8577752898305509272  0.8662084398976982097
0.8580879977848156103  0.8663682864450127877
0.8581853243699356325  0.8665281329923273657
0.8584322909544533840  0.8666879795396419438
0.8586092036124128501  0.8668478260869565217
0.8586237871459734582  0.8670076726342710997
0.8587008741073460790  0.8671675191815856777
0.8588041346627337327  0.8673273657289002558
0.8588877233002805740  0.8674872122762148338
0.8589543514967755179  0.8676470588235294118
0.8592639265978623229  0.8678069053708439897
0.8594052073136749708  0.8679667519181585678
0.8597269633566003482  0.8681265984654731458
0.8600997204168260227  0.8682864450127877238
0.8601401509637404850  0.8684462915601023018
0.8603967727991041307  0.8686061381074168798
0.8605506160195399271  0.8687659846547314578
0.8609045750931504970  0.8689258312020460358
0.8614206182373045904  0.8690856777493606138
0.8615104941671539778  0.8692455242966751918
0.8617471129985571618  0.8694053708439897698
0.8620920291880236473  0.8695652173913043478
0.8621434976026387763  0.8697250639386189258
0.8621817464721832336  0.8698849104859335039
0.8622350466639070852  0.8700447570332480818
0.8625368241408766425  0.8702046035805626598
0.8625566813306962491  0.8703644501278772379
0.8626585314739824618  0.8705242966751918159
0.8628828276804773692  0.8706841432225063939
0.8628903789593727480  0.8708439897698209719
0.8630307161373243074  0.8710038363171355499
0.8631351937645853121  0.8711636828644501279
0.8632003564467873583  0.8713235294117647059
0.8635655800958100928  0.8714833759590792839
0.8639481290503180928  0.8716432225063938619
0.8639963748447641841  0.8718030690537084399
0.8640191216664357051  0.8719629156010230179
0.8642424585684227638  0.8721227621483375959
0.8643219428033095818  0.8722826086956521739
0.8644277084696084526  0.8724424552429667519
0.8646399917768954132  0.8726023017902813299
0.8649478529360266605  0.8727621483375959079
0.8649792950069122595  0.8729219948849104860
0.8650592815671220405  0.8730818414322250639
0.8650917990422236697  0.8732416879795396419
0.8651777333209537171  0.8734015345268542199
0.8660623861944689497  0.8735613810741687980
0.8662808689789856248  0.8737212276214833760
0.8666879652235967423  0.8738810741687979540
0.8669468371892035623  0.8740409207161125319
0.8669837317252987149  0.8742007672634271100
0.8669857414341082979  0.8743606138107416880
0.8676910884028513069  0.8745204603580562660
0.8677171318390317741  0.8746803069053708440
0.8681600889440227557  0.8748401534526854220
0.8682557427168779462  0.8750000000000000000
0.8682672269909389573  0.8751598465473145780
0.8684364193509755108  0.8753196930946291560
0.8687725715015591324  0.8754795396419437340
0.8691663609419301378  0.8756393861892583120
0.8693774871203938722  0.8757992327365728900
0.8694186813963845257  0.8759590792838874681
0.8694258281589799519  0.8761189258312020460
0.8696025955881374426  0.8762787723785166240
0.8697575004502396717  0.8764386189258312020
0.8698302983670359238  0.8765984654731457801
0.8701842263997007414  0.8767583120204603581
0.8702871441970848777  0.8769181585677749361
0.8703089477029580357  0.8770780051150895140
0.8705614731331421246  0.8772378516624040921
0.8706516150265443035  0.8773976982097186701
0.8712437432869191002  0.8775575447570332481
0.8712961857811144994  0.8777173913043478261
0.8714144570745005482  0.8778772378516624041
0.8716143950412136721  0.8780370843989769821
0.8718018248066980059  0.8781969309462915601
0.8719593864055490221  0.8783567774936061381
0.8723196584707298039  0.8785166240409207161
0.8724420675347096377  0.8786764705882352941
0.8724444884418125323  0.8788363171355498721
0.8724847891742307333  0.8789961636828644501
0.8725833886067788022  0.8791560102301790281
0.8726296677773200441  0.8793158567774936061
0.8726427930492541131  0.8794757033248081841
0.8726939522411228217  0.8796355498721227621
0.8728473055354847660  0.8797953964194373402
0.8729289835767134711  0.8799552429667519182
0.8731578993698540898  0.8801150895140664961
0.8737106115220919373  0.8802749360613810742
0.8738347151709929047  0.8804347826086956522
0.8740678927092957392  0.8805946291560102302
0.8742802240888443263  0.8807544757033248082
0.8742912900566666108  0.8809143222506393862
0.8743461101655225324  0.8810741687979539642
0.8744554501753403079  0.8812340153452685422
0.8747483164948669376  0.8813938618925831202
0.8747693391135306277  0.8815537084398976982
0.8748465019394848317  0.8817135549872122762
0.8751526888551416330  0.8818734015345268542
0.8751908456455775717  0.8820332480818414322
0.8753300348675390878  0.8821930946291560103
0.8756632593250063213  0.8823529411764705882
0.8758356943879364692  0.8825127877237851662
0.8758660277076313385  0.8826726342710997442
0.8759722060634925259  0.8828324808184143223
0.8760643012134951771  0.8829923273657289003
0.8762549302695561188  0.8831521739130434783
0.8763187839516740574  0.8833120204603580562
0.8763411395702820548  0.8834718670076726343
0.8764809970495815221  0.8836317135549872123
0.8767961104798620221  0.8837915601023017903
0.8768504905370375568  0.8839514066496163683
0.8769477369106736501  0.8841112531969309463
0.8769566491955131679  0.8842710997442455243
0.8770342421308767976  0.8844309462915601023
0.8772135407743460303  0.8845907928388746803
0.8774639404326896634  0.8847506393861892583
0.8778713741072845036  0.8849104859335038363
0.8779488869451485893  0.8850703324808184143
0.8782783178334253800  0.8852301790281329924
0.8782998617249821062  0.8853900255754475703
0.8784299505448860404  0.8855498721227621483
0.8785373422524363335  0.8857097186700767263
0.8787169391298790975  0.8858695652173913044
0.8788633927701542683  0.8860294117647058824
0.8788754231818344692  0.8861892583120204604
0.8791730620756847249  0.8863491048593350383
0.8792306195723615097  0.8865089514066496164
0.8794193391559408669  0.8866687979539641944
0.8796079193016417338  0.8868286445012787724
0.8798918151410796428  0.8869884910485933504
0.8801990957017361147  0.8871483375959079284
0.8804763213279036036  0.8873081841432225064
0.8804785367085305846  0.8874680306905370844
0.8806454587907451396  0.8876278772378516624
0.8809102400857184848  0.8877877237851662404
0.8810515152585814997  0.8879475703324808184
0.8810710038931640791  0.8881074168797953964
0.8812573081091786079  0.8882672634271099744
0.8812822005675840980  0.8884271099744245524
0.8813378808499099446  0.8885869565217391304
0.8814189717392555883  0.8887468030690537084
0.8815252991991754009  0.8889066496163682864
0.8819189612798279990  0.8890664961636828645
0.8819302857990897055  0.8892263427109974425
0.8822321686220379928  0.8893861892583120204
0.8824487989964238487  0.8895460358056265985
0.8824603031341546427  0.8897058823529411765
0.8828506828286791326  0.8898657289002557545
0.8829798047812080831  0.8900255754475703325
0.8829900424417179125  0.8901854219948849105
0.8832758702828840329  0.8903452685421994885
0.8835553220307973620  0.8905051150895140665
0.8835666598807009379  0.8906649616368286445
0.8837686167364011265  0.8908248081841432225
0.8838404462127053881  0.8909846547314578005
0.8842528761408486549  0.8911445012787723785
0.8842775062968981209  0.8913043478260869565
0.8843093519979863425  0.8914641943734015345
0.8843662487386025251  0.8916240409207161125
0.8844691826587314988  0.8917838874680306905
0.8845168741312765477  0.8919437340153452685
0.8845579638675995440  0.8921035805626598466
0.8847410889171519152  0.8922634271099744246
0.8849416209070493348  0.8924232736572890025
0.8852421602369932703  0.8925831202046035805
0.8853902360021633942  0.8927429667519181586
0.8856511681573479519  0.8929028132992327366
0.8857857338601574990  0.8930626598465473146
0.8858035214026228180  0.8932225063938618926
0.8858681813108140777  0.8933823529411764706
0.8859381761324479682  0.8935421994884910486
0.8861837873808093908  0.8937020460358056266
0.8867364025682309192  0.8938618925831202046
0.8868131404730870904  0.8940217391304347826
0.8870506265196546371  0.8941815856777493606
0.8874835594898913820  0.8943414322250639386
0.8875298283192214045  0.8945012787723785167
0.8879140753768027085  0.8946611253196930946
0.8879530164232548897  0.8948209718670076726
0.8880107754617209357  0.8949808184143222506
0.8884494504534874272  0.8951406649616368287
0.8885059088433904143  0.8953005115089514067
0.8885286669171084127  0.8954603580562659847
0.8885410647885281644  0.8956202046035805626
0.8892513201078517258  0.8957800511508951407
0.8893263595375890490  0.8959398976982097187
0.8894721386929185743  0.8960997442455242967
0.8895054087693645386  0.8962595907928388747
0.8895115000475112371  0.8964194373401534527
0.8898638323396767772  0.8965792838874680307
0.8899670707129610211  0.8967391304347826087
0.8900927853630811934  0.8968989769820971867
0.8902730297542743226  0.8970588235294117647
0.8904326007547886305  0.8972186700767263427
0.8904985563993656279  0.8973785166240409207
0.8905106771535676323  0.8975383631713554987
0.8905293787709845158  0.8976982097186700767
0.8907930317353863170  0.8978580562659846547
0.8909518281706663857  0.8980179028132992327
0.8911115575877194609  0.8981777493606138107
0.8918061610131328848  0.8983375959079283888
0.8918171676124157855  0.8984974424552429668
0.8918840949161127576  0.8986572890025575447
0.8920829350806636705  0.8988171355498721227
0.8922812331820113469  0.8989769820971867008
0.8923496102348646485  0.8991368286445012788
0.8927126412392093622  0.8992966751918158568
0.8927223113712760838  0.8994565217391304348
0.8928150541864133106  0.8996163682864450128
0.8932478492861574107  0.8997762148337595908
0.8932766002832160393  0.8999360613810741688
0.8935649331701027662  0.9000959079283887468
0.8936071309527291409  0.9002557544757033248
0.8936403140931933313  0.9004156010230179028
0.8936461034661901439  0.9005754475703324808
0.8937943660572800042  0.9007352941176470588
0.8938285934452970473  0.9008951406649616368
0.8938771061839259578  0.9010549872122762148
0.8938914295036825445  0.9012148337595907928
0.8939087163804264684  0.9013746803069053709
0.8943915850946341420  0.9015345268542199489
0.8951874986298184765  0.9016943734015345268
0.8954897606251348216  0.9018542199488491048
0.8956579924756219902  0.9020140664961636829
0.8961118565899055734  0.9021739130434782609
0.8962232040885453614  0.9023337595907928389
0.8968895062345408976  0.9024936061381074169
0.8971279761313970174  0.9026534526854219949
0.8971311466823023327  0.9028132992327365729
0.8971311906379953715  0.9029731457800511509
0.8973196635092403375  0.9031329923273657289
0.8974341252651492046  0.9032928388746803069
0.8975483920029364014  0.9034526854219948849
0.8975713296664086264  0.9036125319693094629
0.8976777713783633818  0.9037723785166240409
0.8980043687455774990  0.9039322250639386189
0.8980138251652232955  0.9040920716112531969
0.8982079304901352956  0.9042519181585677749
0.8982869240952675539  0.9044117647058823530
0.8983155025290121049  0.9045716112531969310
0.8983630359878590882  0.9047314578005115089
0.8984466997008595475  0.9048913043478260869
0.8984797911546865436  0.9050511508951406650
0.8988226174879064685  0.9052109974424552430
0.8993718269161287165  0.9053708439897698210
0.8996601333632928981  0.9055306905370843990
0.8997549639687656218  0.9056905370843989770
0.8999454106518002001  0.9058503836317135550
0.9001390804378118046  0.9060102301790281330
0.9002320920876279870  0.9061700767263427110
0.9005060473879825658  0.9063299232736572890
0.9005651064714320759  0.9064897698209718670
0.9006077769434897519  0.9066496163682864450
0.9006514269302730536  0.9068094629156010230
0.9007873204288537093  0.9069693094629156010
0.9008605935152539601  0.9071291560102301790
0.9009608160215468073  0.9072890025575447570
0.9016110447820266705  0.9074488491048593350
0.9018974070327848035  0.9076086956521739131
0.9019768172233218154  0.9077685421994884911
0.9019879896634474847  0.9079283887468030690
0.9021942531387893198  0.9080882352941176470
0.9022226613888816722  0.9082480818414322251
0.9023372058545654539  0.9084079283887468031
0.9024368947919685357  0.9085677749360613811
0.9025597333382913595  0.9087276214833759591
0.9025719387795633725  0.9088874680306905371
0.9028978659201721852  0.9090473145780051151
0.9028997742922045323  0.9092071611253196931
0.9032540202165409458  0.9093670076726342711
0.9038151289897311159  0.9095268542199488491
0.9038223203359229631  0.9096867007672634271
0.9039756087393413271  0.9098465473145780051
0.9039776142356212089  0.9100063938618925831
0.9044822025708222524  0.9101662404092071611
0.9045044932361096985  0.9103260869565217391
0.9045583083747739739  0.9104859335038363171
0.9051777749964973420  0.9106457800511508952
0.9053129406803867852  0.9108056265984654732
0.9053315954875858307  0.9109654731457800511
0.9055230669951557116  0.9111253196930946291
0.9057191039418820720  0.9112851662404092072
0.9057258329301453719  0.9114450127877237852
0.9057405507322188316  0.9116048593350383632
0.9059242755841697613  0.9117647058823529412
0.9059767805377149762  0.9119245524296675192
0.9062261497159582600  0.9120843989769820972
0.9066405947549798928  0.9122442455242966752
0.9069044909256473888  0.9124040920716112532
0.9069727351629744853  0.9125639386189258312
0.9075211989610798154  0.9127237851662404092
0.9078655002520981732  0.9128836317135549872
0.9079350283176707745  0.9130434782608695652
0.9079399561844349386  0.9132033248081841432
0.9080044665694974103  0.9133631713554987212
0.9080273603863445644  0.9135230179028132992
0.9081832363722940093  0.9136828644501278773
0.9083323874418920280  0.9138427109974424553
0.9086490312869621292  0.9140025575447570332
0.9086814900879464150  0.9141624040920716112
0.9087612128365604366  0.9143222506393861893
0.9090669107737309072  0.9144820971867007673
0.9090821514354054761  0.9146419437340153453
0.9091273120737019426  0.9148017902813299233
0.9091435052877940059  0.9149616368286445013
0.9096259672210378262  0.9151214833759590793
0.9097796942159063946  0.9152813299232736573
0.9099865189083633431  0.9154411764705882353
0.9101456862113625342  0.9156010230179028133
0.9103854407559117194  0.9157608695652173913
0.9104906167260398554  0.9159207161125319693
0.9106091901471013966  0.9160805626598465473
0.9106099671286663345  0.9162404092071611253
0.9106356152753807220  0.9164002557544757033
0.9106705817371087390  0.9165601023017902813
0.9111784928392350149  0.9167199488491048593
0.9112108643140739032  0.9168797953964194374
0.9114114076119829934  0.9170396419437340153
0.9114825188167632131  0.9171994884910485933
0.9116897608345201494  0.9173593350383631713
0.9118162009067447727  0.9175191815856777494
0.9118185025155217187  0.9176790281329923274
0.9118304483361291171  0.9178388746803069054
0.9121008794525431417  0.9179987212276214833
0.9125484675263034110  0.9181585677749360614
0.9127637378808378605  0.9183184143222506394
0.9128150760656579308  0.9184782608695652174
0.9128240366395729843  0.9186381074168797954
0.9134626664693605929  0.9187979539641943734
0.9135510382620076395  0.9189578005115089514
0.9136406166301290411  0.9191176470588235294
0.9137633543555950906  0.9192774936061381074
0.9137834489772103656  0.9194373401534526854
0.9138099171683104803  0.9195971867007672634
0.9138801597017814653  0.9197570332480818414
0.9140578802488533394  0.9199168797953964195
0.9142794883607438070  0.9200767263427109975
0.9143120235957736124  0.9202365728900255754
0.9143383859917644492  0.9203964194373401534
0.9145038989416691918  0.9205562659846547315
0.9145235505382781185  0.9207161125319693095
0.9145800104628301439  0.9208759590792838875
0.9149029723902586107  0.9210358056265984655
0.9151916631436513287  0.9211956521739130435
0.9153906072157553476  0.9213554987212276215
0.9157627213109353406  0.9215153452685421995
0.9157942407108939816  0.9216751918158567775
0.9158506371677564075  0.9218350383631713555
0.9158841599806438138  0.9219948849104859335
0.9162128982090071073  0.9221547314578005115
0.9165445159752046868  0.9223145780051150895
0.9165654698555759105  0.9224744245524296675
0.9165836100059255878  0.9226342710997442455
0.9165916567458503296  0.9227941176470588235
0.9166795502559994310  0.9229539641943734015
0.9167013651314976530  0.9231138107416879796
0.9170273157583097382  0.9232736572890025575
0.9179178851559115579  0.9234335038363171355
0.9179622375985113033  0.9235933503836317136
0.9180082661811124941  0.9237531969309462916
0.9183685985398262593  0.9239130434782608696
0.9184529954172624359  0.9240728900255754476
0.9184554510291928084  0.9242327365728900256
0.9191799314754010262  0.9243925831202046036
0.9192295648759184799  0.9245524296675191816
0.9193502904323883496  0.9247122762148337596
0.9197840153674984422  0.9248721227621483376
0.9198105981151752844  0.9250319693094629156
0.9201421538454148922  0.9251918158567774936
0.9202752141215942097  0.9253516624040920716
0.9206055499437668651  0.9255115089514066496
0.9212456531833953514  0.9256713554987212276
0.9212811311216359492  0.9258312020460358056
0.9214937506295883933  0.9259910485933503836
0.9216371966563871783  0.9261508951406649617
0.9216870273009361474  0.9263107416879795396
0.9220573895171830573  0.9264705882352941176
0.9221778006188158893  0.9266304347826086956
0.9222196226241460705  0.9267902813299232737
0.9223953019977707018  0.9269501278772378517
0.9224859260497790060  0.9271099744245524297
0.9229029482884357285  0.9272698209718670076
0.9229358595905306935  0.9274296675191815857
0.9230860071548432825  0.9275895140664961637
0.9231348802308982956  0.9277493606138107417
0.9232259840542627020  0.9279092071611253197
0.9235127069521482502  0.9280690537084398977
0.9235309666135333056  0.9282289002557544757
0.9236412835261410482  0.9283887468030690537
0.9237133262486207765  0.9285485933503836317
0.9238005248388982151  0.9287084398976982097
0.9241529614602919061  0.9288682864450127877
0.9242780946168166162  0.9290281329923273657
0.9243287093067934554  0.9291879795396419438
0.9244095448546564391  0.9293478260869565217
0.9244881608445180435  0.9295076726342710997
0.9244986691611017178  0.9296675191815856777
0.9245863365896894005  0.9298273657289002558
0.9246662217097959182  0.9299872122762148338
0.9247451891022630214  0.9301470588235294118
0.9248835418312376069  0.9303069053708439897
0.9249238344446418169  0.9304667519181585678
0.9250191379164002082  0.9306265984654731458
0.9252664197071579071  0.9307864450127877238
0.9253301393253699557  0.9309462915601023018
0.9254715066420401760  0.9311061381074168798
0.9255228988970534470  0.9312659846547314578
0.9255834120535610753  0.9314258312020460358
0.9257334539693106218  0.9315856777493606138
0.9257796818030651426  0.9317455242966751918
0.9259643078749598685  0.9319053708439897698
0.9260446327682904691  0.9320652173913043478
0.9261449553972839973  0.9322250639386189258
0.9265185782296644388  0.9323849104859335039
0.9266058754053763419  0.9325447570332480818
0.9266219721136152420  0.9327046035805626598
0.9268537702227388903  0.9328644501278772379
0.9268913241581876301  0.9330242966751918159
0.9271978114262130410  0.9331841432225063939
0.9274254284743810568  0.9333439897698209719
0.9275172454370470436  0.9335038363171355499
0.9277059186510322395  0.9336636828644501279
0.9277312315024801845  0.9338235294117647059
0.9279296969472921260  0.9339833759590792839
0.9280930083582169745  0.9341432225063938619
0.9281089959340058917  0.9343030690537084399
0.9281332248081835993  0.9344629156010230179
0.9282809534980285721  0.9346227621483375959
0.9286729483608703407  0.9347826086956521739
0.9286858417706397415  0.9349424552429667519
0.9289587600192072917  0.9351023017902813299
0.9290784326192255826  0.9352621483375959079
0.9297737511355101395  0.9354219948849104860
0.9300604634274734430  0.9355818414322250639
0.9301148908102844232  0.9357416879795396419
0.9301632229989772936  0.9359015345268542199
0.9304257235757593748  0.9360613810741687980
0.9306233298672502844  0.9362212276214833760
0.9312737292035792760  0.9363810741687979540
0.9315550948221591842  0.9365409207161125319
0.9316532423630358502  0.9367007672634271100
0.9320613265893588151  0.9368606138107416880
0.9320635319294289630  0.9370204603580562660
0.9322373620181564156  0.9371803069053708440
0.9325142298039894476  0.9373401534526854220
0.9325152760626066404  0.9375000000000000000
0.9325441345691762429  0.9376598465473145780
0.9327140633617766206  0.9378196930946291560
0.9327328002492997502  0.9379795396419437340
0.9327345348916460981  0.9381393861892583120
0.9327351199259594787  0.9382992327365728900
0.9329288246206331467  0.9384590792838874681
0.9330477904114919128  0.9386189258312020460
0.9331162299545370681  0.9387787723785166240
0.9338101556266840966  0.9389386189258312020
0.9340521285206739014  0.9390984654731457801
0.9341291506160312590  0.9392583120204603581
0.9342331378440644754  0.9394181585677749361
0.9343830346381978408  0.9395780051150895140
0.9346658640258720699  0.9397378516624040921
0.9347479175333743131  0.9398976982097186701
0.9352219352948266058  0.9400575447570332481
0.9360637225468494286  0.9402173913043478261
0.9360924692005915580  0.9403772378516624041
0.9362156829314992534  0.9405370843989769821
0.9363407307969221431  0.9406969309462915601
0.9368397343252650375  0.9408567774936061381
0.9370640401250112225  0.9410166240409207161
0.9371094884405946809  0.9411764705882352941
0.9372159904529344226  0.9413363171355498721
0.9373998215426944960  0.9414961636828644501
0.9375117839104262364  0.9416560102301790281
0.9378904819414355709  0.9418158567774936061
0.9378974119605701049  0.9419757033248081841
0.9379455138770228032  0.9421355498721227621
0.9385703984995494196  0.9422953964194373402
0.9389131933862759942  0.9424552429667519182
0.9389189538642811578  0.9426150895140664961
0.9392440488985672484  0.9427749360613810742
0.9392696552613836209  0.9429347826086956522
0.9396369766340365652  0.9430946291560102302
0.9398269290999274513  0.9432544757033248082
0.9400002479266127171  0.9434143222506393862
0.9404925306172510432  0.9435741687979539642
0.9408502982778639050  0.9437340153452685422
0.9417656020377230938  0.9438938618925831202
0.9418430315423337478  0.9440537084398976982
0.9418807440724509711  0.9442135549872122762
0.9419523306334418380  0.9443734015345268542
0.9423467702388608103  0.9445332480818414322
0.9424884139285471329  0.9446930946291560103
0.9425119576986497000  0.9448529411764705882
0.9425509680802855303  0.9450127877237851662
0.9426890056707801814  0.9451726342710997442
0.9428439941768791024  0.9453324808184143223
0.9428498034394938187  0.9454923273657289003
0.9429779349725560305  0.9456521739130434783
0.9431196868542817190  0.9458120204603580562
0.9432165217350037951  0.9459718670076726343
0.9432370991503342499  0.9461317135549872123
0.9435356943112336448  0.9462915601023017903
0.9438298521964356831  0.9464514066496163683
0.9440465124582990921  0.9466112531969309463
0.9440533959374174666  0.9467710997442455243
0.9441611595382840123  0.9469309462915601023
0.9445127973150786619  0.9470907928388746803
0.9445194922038841785  0.9472506393861892583
0.9446126606147792705  0.9474104859335038363
0.9447387346481666027  0.9475703324808184143
0.9453151465455282695  0.9477301790281329924
0.9455031807372280521  0.9478900255754475703
0.9457329618292939211  0.9480498721227621483
0.9458446012938770387  0.9482097186700767263
0.9458744333114758113  0.9483695652173913044
0.9459163955978137899  0.9485294117647058824
0.9459969524873379312  0.9486892583120204604
0.9461331061205877626  0.9488491048593350383
0.9461371507431987002  0.9490089514066496164
0.9461459385616655265  0.9491687979539641944
0.9461956322037690728  0.9493286445012787724
0.9463941540994949527  0.9494884910485933504
0.9466359622201711672  0.9496483375959079284
0.9471369740962058251  0.9498081841432225064
0.9472066885888348828  0.9499680306905370844
0.9474492490055138303  0.9501278772378516624
0.9479621510284910891  0.9502877237851662404
0.9480226092787328707  0.9504475703324808184
0.9480993323435476506  0.9506074168797953964
0.9482389332899383759  0.9507672634271099744
0.9487870989740685577  0.9509271099744245524
0.9488652146495633523  0.9510869565217391304
0.9490841510440417715  0.9512468030690537084
0.9491207700606803316  0.9514066496163682864
0.9494327733840747233  0.9515664961636828645
0.9495403467056752537  0.9517263427109974425
0.9495498488530970131  0.9518861892583120204
0.9497864365666189853  0.9520460358056265985
0.9499242392518680029  0.9522058823529411765
0.9499384286781806258  0.9523657289002557545
0.9500104228001143319  0.9525255754475703325
0.9500369664777494793  0.9526854219948849105
0.9505861101844196359  0.9528452685421994885
0.9505987801862663219  0.9530051150895140665
0.9507425388516978610  0.9531649616368286445
0.9508070838912201172  0.9533248081841432225
0.9511163119958445727  0.9534846547314578005
0.9512936093773196927  0.9536445012787723785
0.9514799308173338740  0.9538043478260869565
0.9514997441509766225  0.9539641943734015345
0.9515429282023036399  0.9541240409207161125
0.9515857643914843846  0.9542838874680306905
0.9515890698686438106  0.9544437340153452685
0.9517893021680621560  0.9546035805626598466
0.9518907666085585798  0.9547634271099744246
0.9519274410318044431  0.9549232736572890025
0.9521024661035423083  0.9550831202046035805
0.9522385843965865274  0.9552429667519181586
0.9523604555636199968  0.9554028132992327366
0.9524537501335025124  0.9555626598465473146
0.9525296632209727916  0.9557225063938618926
0.9527753194958085780  0.9558823529411764706
0.9528162868993118544  0.9560421994884910486
0.9531903035165929262  0.9562020460358056266
0.9532807530320212817  0.9563618925831202046
0.9534447945895073922  0.9565217391304347826
0.9534614180045882983  0.9566815856777493606
0.9538261941904378726  0.9568414322250639386
0.9538572005682910795  0.9570012787723785167
0.9539280251929952977  0.9571611253196930946
0.9541917806414574129  0.9573209718670076726
0.9543264724293328603  0.9574808184143222506
0.9545913388661406644  0.9576406649616368287
0.9546051735321765430  0.9578005115089514067
0.9547563144733394687  0.9579603580562659847
0.9547875349315814103  0.9581202046035805626
0.9548158482261272510  0.9582800511508951407
0.9549641055097671973  0.9584398976982097187
0.9550643712767112701  0.9585997442455242967
0.9554658524920399515  0.9587595907928388747
0.9554687767582245153  0.9589194373401534527
0.9554928960634107014  0.9590792838874680307
0.9555530586293983074  0.9592391304347826087
0.9555717095158296075  0.9593989769820971867
0.9558957835319104425  0.9595588235294117647
0.9559343219155855385  0.9597186700767263427
0.9559567049383169154  0.9598785166240409207
0.9560918133351625635  0.9600383631713554987
0.9561172001965284347  0.9601982097186700767
0.9561282736940960371  0.9603580562659846547
0.9562082043678476453  0.9605179028132992327
0.9563079406909208802  0.9606777493606138107
0.9564339405665909368  0.9608375959079283888
0.9566006401545668227  0.9609974424552429668
0.9566049685823955969  0.9611572890025575447
0.9566259765780544795  0.9613171355498721227
0.9571487520903939667  0.9614769820971867008
0.9575375046444263637  0.9616368286445012788
0.9578115827690625578  0.9617966751918158568
0.9578595005462992895  0.9619565217391304348
0.9580914591043504059  0.9621163682864450128
0.9581878074945003963  0.9622762148337595908
0.9582051649190153016  0.9624360613810741688
0.9584181489127525961  0.9625959079283887468
0.9584552368559443065  0.9627557544757033248
0.9585075516948566236  0.9629156010230179028
0.9588563415322358726  0.9630754475703324808
0.9594508311148633692  0.9632352941176470588
0.9598280160764337396  0.9633951406649616368
0.9600487675292112437  0.9635549872122762148
0.9602152045012593156  0.9637148337595907928
0.9607709752248293978  0.9638746803069053709
0.9607901664599191900  0.9640345268542199489
0.9608560802830876599  0.9641943734015345268
0.9610493641052244456  0.9643542199488491048
0.9611683724725413550  0.9645140664961636829
0.9616924476981499857  0.9646739130434782609
0.9617777912518942284  0.9648337595907928389
0.9618163351412702007  0.9649936061381074169
0.9618427224418030772  0.9651534526854219949
0.9618910435432304433  0.9653132992327365729
0.9620057008858159546  0.9654731457800511509
0.9620237923021595917  0.9656329923273657289
0.9621286374727075965  0.9657928388746803069
0.9623960939082324296  0.9659526854219948849
0.9624057486149921734  0.9661125319693094629
0.9625435121625641086  0.9662723785166240409
0.9627024463185999457  0.9664322250639386189
0.9627976538380232714  0.9665920716112531969
0.9630895813990885089  0.9667519181585677749
0.9631130498687300598  0.9669117647058823530
0.9632586842303808108  0.9670716112531969310
0.9632923316013026000  0.9672314578005115089
0.9632936157385394566  0.9673913043478260869
0.9635783005087624411  0.9675511508951406650
0.9635892412781315008  0.9677109974424552430
0.9640094254183113712  0.9678708439897698210
0.9640406165167820902  0.9680306905370843990
0.9640453837510534488  0.9681905370843989770
0.9641229508010997884  0.9683503836317135550
0.9645000970353005792  0.9685102301790281330
0.9645381613734901456  0.9686700767263427110
0.9645575021718478797  0.9688299232736572890
0.9646187992092436063  0.9689897698209718670
0.9647027602356528952  0.9691496163682864450
0.9647653229076408524  0.9693094629156010230
0.9649058821173889377  0.9694693094629156010
0.9649896673820934639  0.9696291560102301790
0.9650525934123618725  0.9697890025575447570
0.9652074580441007736  0.9699488491048593350
0.9655509483779164084  0.9701086956521739131
0.9661678476933942286  0.9702685421994884911
0.9666806124295821052  0.9704283887468030690
0.9668240680154143486  0.9705882352941176470
0.9677944500865578797  0.9707480818414322251
0.9677988080271577955  0.9709079283887468031
0.9680115287002778297  0.9710677749360613811
0.9680254055412903425  0.9712276214833759591
0.9680667919762501328  0.9713874680306905371
0.9680795055088774612  0.9715473145780051151
0.9681664818207795670  0.9717071611253196931
0.9681694215094416059  0.9718670076726342711
0.9682548827848159073  0.9720268542199488491
0.9682862594881985017  0.9721867007672634271
0.9684407937703907384  0.9723465473145780051
0.9686165541745688574  0.9725063938618925831
0.9687262260137105599  0.9726662404092071611
0.9689822328694292007  0.9728260869565217391
0.9691749297411056700  0.9729859335038363171
0.9692961976765830854  0.9731457800511508952
0.9698174080636110686  0.9733056265984654732
0.9698712410952966404  0.9734654731457800511
0.9698912833907645003  0.9736253196930946291
0.9699153242390778423  0.9737851662404092072
0.9701536826216218480  0.9739450127877237852
0.9707627323006611916  0.9741048593350383632
0.9707748020461329840  0.9742647058823529412
0.9710527221060897520  0.9744245524296675192
0.9711134471344494526  0.9745843989769820972
0.9711294720439051377  0.9747442455242966752
0.9712353509821046302  0.9749040920716112532
0.9713425898063525836  0.9750639386189258312
0.9714418473271547975  0.9752237851662404092
0.9714450465805097520  0.9753836317135549872
0.9715140256364960345  0.9755434782608695652
0.9716751844952881555  0.9757033248081841432
0.9722188615197948327  0.9758631713554987212
0.9724176010319670305  0.9760230179028132992
0.9726655401090177021  0.9761828644501278773
0.9726924146146186000  0.9763427109974424553
0.9727335014771867867  0.9765025575447570332
0.9727784671688047196  0.9766624040920716112
0.9730018788498757660  0.9768222506393861893
0.9731517987853926374  0.9769820971867007673
0.9733758712432434685  0.9771419437340153453
0.9734849366235025100  0.9773017902813299233
0.9737540297575191603  0.9774616368286445013
0.9740785499702569571  0.9776214833759590793
0.9742977064016605692  0.9777813299232736573
0.9743907714774615126  0.9779411764705882353
0.9747099984897644038  0.9781010230179028133
0.9750220861199753797  0.9782608695652173913
0.9752151629013179868  0.9784207161125319693
0.9757637935699698427  0.9785805626598465473
0.9759107214470491219  0.9787404092071611253
0.9760244629882968383  0.9789002557544757033
0.9760802578132081600  0.9790601023017902813
0.9766343519983161297  0.9792199488491048593
0.9767056328630954695  0.9793797953964194374
0.9776004008296458637  0.9795396419437340153
0.9779077189818193289  0.9796994884910485933
0.9779664250131749223  0.9798593350383631713
0.9781155605958781648  0.9800191815856777494
0.9785644633836571046  0.9801790281329923274
0.9789846924349658252  0.9803388746803069054
0.9792392556192112576  0.9804987212276214833
0.9794836901341050841  0.9806585677749360614
0.9795410256490657099  0.9808184143222506394
0.9795465468040119551  0.9809782608695652174
0.9796007897949010557  0.9811381074168797954
0.9796126757204154571  0.9812979539641943734
0.9799706947669444650  0.9814578005115089514
0.9802198347190858948  0.9816176470588235294
0.9802405663799774994  0.9817774936061381074
0.9802530328378622329  0.9819373401534526854
0.9806262904637478680  0.9820971867007672634
0.9808381008179110890  0.9822570332480818414
0.9809059584103823555  0.9824168797953964195
0.9809191304851642478  0.9825767263427109975
0.9810249591182623797  0.9827365728900255754
0.9815018955549160976  0.9828964194373401534
0.9815980225414825561  0.9830562659846547315
0.9816940203935201525  0.9832161125319693095
0.9819215073017301483  0.9833759590792838875
0.9820120049681143505  0.9835358056265984655
0.9820428945794256612  0.9836956521739130435
0.9820703908521449278  0.9838554987212276215
0.9821302488951210201  0.9840153452685421995
0.9825435731210927435  0.9841751918158567775
0.9827595322046914897  0.9843350383631713555
0.9828567959302248326  0.9844948849104859335
0.9830838459709102944  0.9846547314578005115
0.9832370904515677303  0.9848145780051150895
0.9838570424915159096  0.9849744245524296675
0.9839076514989848207  0.9851342710997442455
0.9844304909316969407  0.9852941176470588235
0.9846422295220559627  0.9854539641943734015
0.9848085074472692316  0.9856138107416879796
0.9848319904438078752  0.9857736572890025575
0.9849641268123162121  0.9859335038363171355
0.9852033942728222809  0.9860933503836317136
0.9853362739743167330  0.9862531969309462916
0.9855133597876895898  0.9864130434782608696
0.9859747981762152811  0.9865728900255754476
0.9861126119003464901  0.9867327365728900256
0.9864057140378883636  0.9868925831202046036
0.9864653312554155015  0.9870524296675191816
0.9864949428314667301  0.9872122762148337596
0.9865774918549375402  0.9873721227621483376
0.9867012867052238144  0.9875319693094629156
0.9869032998591958250  0.9876918158567774936
0.9869154247192220920  0.9878516624040920716
0.9870351869509080398  0.9880115089514066496
0.9871977448257253680  0.9881713554987212276
0.9872135230889074941  0.9883312020460358056
0.9876654487574120472  0.9884910485933503836
0.9878228704744455320  0.9886508951406649617
0.9879650456026053848  0.9888107416879795396
0.9880176582188022778  0.9889705882352941176
0.9880988795019107860  0.9891304347826086956
0.9881003631718126242  0.9892902813299232737
0.9882773481380310031  0.9894501278772378517
0.9883866176399090928  0.9896099744245524297
0.9886032972500097459  0.9897698209718670076
0.9888291519695776473  0.9899296675191815857
0.9889648918266262836  0.9900895140664961637
0.9891966173303245599  0.9902493606138107417
0.9893065643648205413  0.9904092071611253197
0.9893262458223592669  0.9905690537084398977
0.9894849093536287459  0.9907289002557544757
0.9897549059327616870  0.9908887468030690537
0.9899880934195363681  0.9910485933503836317
0.9901146064395551144  0.9912084398976982097
0.9904622059896631687  0.9913682864450127877
0.9905807968307023590  0.9915281329923273657
0.9911727353536622116  0.9916879795396419438
0.9913867999630831849  0.9918478260869565217
0.9914978933780714243  0.9920076726342710997
0.9916156613395584406  0.9921675191815856777
0.9916233553291047580  0.9923273657289002558
0.9917594533664661915  0.9924872122762148338
0.9922096617059601742  0.9926470588235294118
0.9924618105317189375  0.9928069053708439897
0.9924676620636035396  0.9929667519181585678
0.9924752761911476201  0.9931265984654731458
0.9926379601060456773  0.9932864450127877238
0.9927433905589773625  0.9934462915601023018
0.9929994619284202566  0.9936061381074168798
0.9934798829688930060  0.9937659846547314578
0.9938285538539419895  0.9939258312020460358
0.9939784547711614720  0.9940856777493606138
0.9940779033764968250  0.9942455242966751918
0.9941245229232996318  0.9944053708439897698
0.9941953024745649590  0.9945652173913043478
0.9942779027055615039  0.9947250639386189258
0.9942845188802197761  0.9948849104859335039
0.9942898352574176778  0.9950447570332480818
0.9944050365775898246  0.9952046035805626598
0.9944106418464530172  0.9953644501278772379
0.9945455631086307707  0.9955242966751918159
0.9946671838326066873  0.9956841432225063939
0.9949472235858220806  0.9958439897698209719
0.9949918718883543552  0.9960038363171355499
0.9950256752790876525  0.9961636828644501279
0.9952207576776292287  0.9963235294117647059
0.9952311029948315855  0.9964833759590792839
0.9953605686536177250  0.9966432225063938619
0.9956175379643001440  0.9968030690537084399
0.9956912394847369540  0.9969629156010230179
0.9957631226933566830  0.9971227621483375959
0.9960576926939704517  0.9972826086956521739
0.9960702286149712139  0.9974424552429667519
0.9962284222812819159  0.9976023017902813299
0.9963548715182020055  0.9977621483375959079
0.9964456510977241420  0.9979219948849104860
0.9964675845848391219  0.9980818414322250639
0.9966493294214544815  0.9982416879795396419
0.9972814844737306198  0.9984015345268542199
0.9973076764080521705  0.9985613810741687980
0.9978214275888590222  0.9987212276214833760
0.9978423989723381511  0.9988810741687979540
0.9979547664299188594  0.9990409207161125319
0.9980524444168860873  0.9992007672634271100
0.9980870857602800887  0.9993606138107416880
0.9982949733338098964  0.9995204603580562660
0.9983013378373185335  0.9996803069053708440
0.9988390705247886327  0.9998401534526854220
0.9989773832149594297  1.0000000000000000000

